Federated Over-Air Subspace Tracking from Incomplete and Corrupted Data

In this work we study the problem of Subspace Tracking with missing data (ST-miss) and outliers (Robust ST-miss). We propose a novel algorithm, and provide a guarantee for both these problems. Unlike past work on this topic, the current work does not impose the piecewise constant subspace change assumption. Additionally, the proposed algorithm is much simpler (uses fewer parameters) than our previous work. Secondly, we extend our approach and its analysis to provably solving these problems when the data is federated and when the over-air data communication modality is used for information exchange between the $K$ peer nodes and the center. We validate our theoretical claims with extensive numerical experiments.

==> figures/new_algo_rot.csv <==
1,0.99999,0.99999
59,0.026061,0.99992
119,0.020935,0.99977
179,0.01996,0.99904
239,0.020761,0.99031
299,0.020997,0.9581
359,0.020143,0.82165
419,0.020772,0.59066
479,0.020414,0.31177
539,0.021658,0.18323
599,0.021384,0.099495
659,0.020658,0.04663
719,0.02085,0.032224
779,0.020017,0.022394
839,0.020364,0.021241
899,0.020842,0.020776
959,0.02164,0.021658
1019,0.021408,0.020779
1079,0.020698,0.021306
1139,0.019963,0.020956
1199,0.019861,0.020408
1259,0.022138,0.021623
1319,0.021224,0.021357
1379,0.019936,0.021236
1439,0.020735,0.020593
1499,0.021249,0.021365
1559,0.020459,0.020647
1619,0.021681,0.021449
1679,0.02007,0.020484
1739,0.020871,0.021089
1799,0.021424,0.021742
1859,0.02137,0.021835
1919,0.022416,0.022447
1979,0.020411,0.020872
2039,0.020298,0.020923
2099,0.021019,0.021695
2159,0.019838,0.020225
2219,0.021313,0.021137
2279,0.020704,0.020917
2339,0.021626,0.022137
2399,0.021294,0.022005
2459,0.02088,0.021586
2519,0.021321,0.021705
2579,0.021607,0.022764
2639,0.022214,0.022466
2699,0.020985,0.02164
2759,0.020558,0.020847
2819,0.020781,0.021618
2879,0.021275,0.021992
2939,0.020595,0.021852
2999,0.021121,0.022343


==> figures/new_genmodel_large.csv <==
1,0.99999,0.64179,0.61197
61,0.99999,0.99933,0.6201
121,0.99999,0.99908,0.62385
181,0.99998,0.99928,0.61932
241,0.99999,0.99926,0.62065
301,0.99999,0.9993,0.62016
361,0.99999,0.99917,0.62022
421,0.99999,0.99904,0.61257
481,0.99998,0.99909,0.61818
541,0.99999,0.99924,0.61651
601,0.99999,0.99929,0.62168
661,0.99999,0.99914,0.61583
721,0.99999,0.99902,0.61013
781,0.99999,0.99938,0.62254
841,0.99999,0.99933,0.62074
901,0.99999,0.99932,0.62407
961,0.99999,0.99926,0.62019
1021,0.99999,0.99924,0.62108
1081,0.99999,0.99902,0.62092
1141,0.99999,0.99935,0.617
1201,0.99999,0.99928,0.61647
1261,0.99999,0.99929,0.62644
1321,0.99999,0.99904,0.61848
1381,0.99998,0.99935,0.61444
1441,0.99999,0.99906,0.61573
1501,0.99999,0.9992,0.61964
1561,0.99999,0.99929,0.61802
1621,0.99999,0.99897,0.61958
1681,0.99999,0.99916,0.61885
1741,0.99999,0.99921,0.62339
1801,0.99999,0.99899,0.61387
1861,0.99999,0.99916,0.61432
1921,0.99999,0.99913,0.61599
1981,0.99998,0.99917,0.61951
2041,0.99999,0.99923,0.61946
2101,0.99999,0.99917,0.61725
2161,0.99999,0.9991,0.62328
2221,0.99999,0.99904,0.62376
2281,0.99999,0.99923,0.62228
2341,0.99999,0.99907,0.61876
2401,0.99998,0.99915,0.62395
2461,0.99999,0.99922,0.62245
2521,0.99999,0.99913,0.61858
2581,0.99999,0.99906,0.62537
2641,0.99999,0.99909,0.61875
2701,0.99999,0.99915,0.61705
2761,0.99999,0.99918,0.62074
2821,0.99999,0.99921,0.61633
2881,0.99999,0.9993,0.62115
2941,0.99998,0.99904,0.61927


==> figures/pw_const.csv <==
1,0.99999,0.64115,0.61264
61,0.63805,0.22685,0.61165
121,0.22568,0.074248,0.61009
181,0.074481,0.024382,0.6153
241,0.024672,0.0078948,0.60806
301,0.0079706,0.0025966,0.60761
361,0.0026347,0.00086464,0.61348
421,0.00088591,0.00028211,0.61191
481,0.00028593,9.1324e-05,0.6078
541,9.364e-05,3.0916e-05,0.61071
601,3.1389e-05,1.0311e-05,0.61589
661,1.0395e-05,3.3806e-06,0.61852
721,3.5003e-06,1.162e-06,0.61047
781,1.2051e-06,3.8533e-07,0.61245
841,5.0202e-07,1.2029e-07,0.61523
901,3.508e-07,4.066e-08,0.61337
961,3.3377e-07,1.3256e-08,0.60912
1021,3.1969e-07,4.381e-09,0.61259
1081,3.2991e-07,1.4483e-09,0.61752
1141,3.3057e-07,4.7388e-10,0.61018
1201,3.3021e-07,1.5024e-10,0.60932
1261,3.2383e-07,4.8398e-11,0.60949
1321,3.2583e-07,1.5267e-11,0.6101
1381,3.2915e-07,4.9149e-12,0.61581
1441,3.3631e-07,1.5798e-12,0.60576
1501,0.99999,0.99911,0.62498
1561,0.99999,0.25222,0.61356
1621,0.65552,0.080435,0.61191
1681,0.22728,0.026785,0.61473
1741,0.075829,0.0086482,0.6105
1801,0.02398,0.0027702,0.60511
1861,0.0079506,0.00092339,0.60815
1921,0.0026537,0.00030309,0.60101
1981,0.00087741,9.9419e-05,0.60744
2041,0.00028235,3.3509e-05,0.61284
2101,9.615e-05,1.1143e-05,0.61284
2161,3.1316e-05,3.6977e-06,0.61226
2221,1.0508e-05,1.2037e-06,0.61245
2281,3.4799e-06,3.9247e-07,0.60507
2341,1.1771e-06,1.2987e-07,0.61274
2401,4.7279e-07,4.4738e-08,0.60838
2461,3.3394e-07,1.3437e-08,0.61355
2521,3.3675e-07,4.6835e-09,0.61272
2581,3.2884e-07,1.5164e-09,0.61015
2641,3.2448e-07,4.7368e-10,0.61032
2701,3.2613e-07,1.5204e-10,0.60864
2761,3.2274e-07,5.0849e-11,0.60677
2821,3.26e-07,1.5653e-11,0.61199
2881,3.2194e-07,5.2779e-12,0.60933
2941,3.1842e-07,1.5959e-12,0.60785


==> figures/pw_const_fed.csv <==
1,0.99999,0.64404,0.61465
61,0.6426,0.22842,0.61492
121,0.23025,0.075988,0.60963
181,0.076293,0.024911,0.61098
241,0.024836,0.0080063,0.60448
301,0.0079712,0.0026487,0.61057
361,0.0026173,0.00087493,0.60884
421,0.00087579,0.00028629,0.60998
481,0.00028479,9.5645e-05,0.60484
541,9.5241e-05,3.1075e-05,0.60567
601,3.0827e-05,1.0439e-05,0.61021
661,1.0252e-05,3.4871e-06,0.6161
721,3.4506e-06,1.2194e-06,0.61207
781,1.2046e-06,4.9074e-07,0.61097
841,4.926e-07,3.4416e-07,0.61591
901,3.429e-07,3.2568e-07,0.61113
961,3.2937e-07,3.2523e-07,0.61103
1021,3.1964e-07,3.1028e-07,0.60322
1081,3.1326e-07,3.251e-07,0.61216
1141,3.2526e-07,3.2723e-07,0.61433
1201,3.2928e-07,3.3915e-07,0.61995
1261,3.3772e-07,3.2008e-07,0.60754
1321,3.2668e-07,3.2872e-07,0.61333
1381,3.2752e-07,3.2239e-07,0.60569
1441,3.2321e-07,3.2622e-07,0.61157
1501,0.99999,0.99916,0.61893
1561,0.99999,0.25079,0.61458
1621,0.64781,0.080057,0.60977
1681,0.22782,0.026084,0.60987
1741,0.074435,0.0085543,0.60759
1801,0.024284,0.0028631,0.60977
1861,0.0079317,0.00095108,0.61043
1921,0.0025892,0.0003134,0.61369
1981,0.00086321,0.00010356,0.60837
2041,0.0002884,3.3472e-05,0.60994
2101,9.5409e-05,1.1298e-05,0.60929
2161,3.1145e-05,3.6608e-06,0.61096
2221,1.0319e-05,1.2826e-06,0.61553
2281,3.5459e-06,4.8887e-07,0.60157
2341,1.1742e-06,3.5021e-07,0.61379
2401,4.8871e-07,3.2369e-07,0.60815
2461,3.4006e-07,3.1898e-07,0.60828
2521,3.1909e-07,3.1703e-07,0.6056
2581,3.2029e-07,3.2256e-07,0.60862
2641,3.232e-07,3.3392e-07,0.61605
2701,3.3043e-07,3.2052e-07,0.60797
2761,3.2202e-07,3.1916e-07,0.60741
2821,3.1856e-07,3.287e-07,0.61392
2881,3.3162e-07,3.2817e-07,0.61409
2941,3.3754e-07,3.226e-07,0.60567


==> figures/rat_mc.dat <==
1,0.99999,0.99999,0.99999,1,0.99999,0.99999
11,0.77495,4.1206e-06,3.4493e-08,0.83999,3.1413e-06,1.4545e-09
21,0.27771,7.7466e-08,3.4494e-08,0.38623,4.5348e-13,1.8098e-15
31,0.052519,7.7502e-08,3.4482e-08,0.10068,5.5907e-14,1.8106e-15
41,0.0079247,7.7615e-08,3.4503e-08,0.016449,5.5738e-14,1.8052e-15
51,0.0011784,7.738e-08,3.4395e-08,0.0024518,5.5627e-14,1.8047e-15
61,0.00017516,7.7424e-08,3.4455e-08,0.00036446,5.5988e-14,1.8073e-15
71,2.6039e-05,7.7435e-08,3.441e-08,5.4175e-05,5.5895e-14,1.8112e-15
81,3.8895e-06,7.7423e-08,3.4536e-08,8.0537e-06,5.5902e-14,1.8027e-15
91,6.7977e-07,7.7495e-08,3.4483e-08,1.2002e-06,5.6295e-14,1.8108e-15
101,3.2568e-07,7.7424e-08,3.4354e-08,1.9813e-07,5.6017e-14,1.8151e-15
111,3.1035e-07,7.7504e-08,3.4537e-08,7.0072e-08,5.5974e-14,1.7997e-15
121,3.1055e-07,7.7644e-08,3.4468e-08,5.9176e-08,5.5708e-14,1.8031e-15
131,3.1033e-07,7.7476e-08,3.4479e-08,5.8622e-08,5.5976e-14,1.8064e-15
141,3.1061e-07,7.761e-08,3.4423e-08,5.9166e-08,5.628e-14,1.8057e-15
151,3.0974e-07,7.7544e-08,3.4431e-08,5.8423e-08,5.6182e-14,1.8061e-15
161,3.1066e-07,7.7471e-08,3.4522e-08,5.9076e-08,5.5806e-14,1.8027e-15
171,3.1011e-07,7.7501e-08,3.4395e-08,5.9005e-08,5.5921e-14,1.8076e-15
181,3.104e-07,7.749e-08,3.4497e-08,5.8279e-08,5.6355e-14,1.8107e-15
191,3.1096e-07,7.7761e-08,3.4375e-08,5.9135e-08,5.6166e-14,1.8084e-15
201,3.1098e-07,7.7407e-08,3.4452e-08,5.8597e-08,5.5763e-14,1.8061e-15
211,3.1071e-07,7.7601e-08,3.4382e-08,5.9189e-08,5.568e-14,1.8059e-15
221,3.1079e-07,7.7565e-08,3.4378e-08,5.8971e-08,5.6042e-14,1.8083e-15
231,3.1071e-07,7.7452e-08,3.4326e-08,5.9004e-08,5.5698e-14,1.8174e-15
241,3.1078e-07,7.7491e-08,3.4478e-08,5.888e-08,5.5978e-14,1.807e-15
251,3.1078e-07,7.755e-08,3.447e-08,5.9035e-08,5.5914e-14,1.806e-15
261,3.1066e-07,7.7411e-08,3.4382e-08,5.8675e-08,5.6283e-14,1.806e-15
271,3.1076e-07,7.7501e-08,3.4518e-08,5.8707e-08,5.6205e-14,1.8055e-15
281,3.1119e-07,7.7584e-08,3.4445e-08,5.8871e-08,5.6031e-14,1.8109e-15
291,3.1052e-07,7.7496e-08,3.4497e-08,5.8804e-08,5.5844e-14,1.8112e-15
301,3.1036e-07,7.743e-08,3.4462e-08,5.841e-08,5.5826e-14,1.7992e-15
311,3.1069e-07,7.7562e-08,3.4492e-08,5.9093e-08,5.6254e-14,1.8078e-15
321,3.1068e-07,7.7357e-08,3.4463e-08,5.9019e-08,5.5789e-14,1.8076e-15
331,3.1063e-07,7.7425e-08,3.4415e-08,5.8661e-08,5.6051e-14,1.8124e-15
341,3.1107e-07,7.7442e-08,3.4465e-08,5.8862e-08,5.5503e-14,1.8141e-15
351,3.1084e-07,7.7618e-08,3.4486e-08,5.868e-08,5.6126e-14,1.8133e-15
361,3.1099e-07,7.7425e-08,3.4434e-08,5.8947e-08,5.6027e-14,1.8104e-15
371,3.1055e-07,7.7518e-08,3.4484e-08,5.8736e-08,5.5788e-14,1.8061e-15
381,3.1071e-07,7.77e-08,3.4504e-08,5.919e-08,5.5871e-14,1.8007e-15
391,3.1079e-07,7.7458e-08,3.4439e-08,5.8617e-08,5.5706e-14,1.8066e-15
401,3.112e-07,7.7519e-08,3.4471e-08,5.8923e-08,5.5895e-14,1.8087e-15
411,3.1097e-07,7.7686e-08,3.4524e-08,5.8704e-08,5.6032e-14,1.803e-15
421,3.1039e-07,7.7483e-08,3.4491e-08,5.9148e-08,5.5862e-14,1.8113e-15
431,3.1048e-07,7.7392e-08,3.4466e-08,5.8856e-08,5.6179e-14,1.8031e-15
441,3.1046e-07,7.7678e-08,3.4413e-08,5.8666e-08,5.6283e-14,1.8072e-15
451,3.1086e-07,7.7419e-08,3.4426e-08,5.8454e-08,5.5873e-14,1.8111e-15
461,3.105e-07,7.732e-08,3.4457e-08,5.8988e-08,5.5915e-14,1.8058e-15
471,3.1047e-07,7.7383e-08,3.4451e-08,5.8531e-08,5.5844e-14,1.8077e-15
481,3.1113e-07,7.7554e-08,3.4374e-08,5.8877e-08,5.6018e-14,1.8041e-15
491,3.1037e-07,7.7648e-08,3.4483e-08,5.8907e-08,5.5977e-14,1.8104e-15
501,3.109e-07,7.7484e-08,3.4461e-08,5.8852e-08,5.5791e-14,1.8064e-15


==> figures/rhovar_stmiss.dat <==
1,0.99998,0.99999,0.99999,0.99998
61,0.64063,0.80044,0.97822,0.99909
121,0.22653,0.41774,0.72114,0.96103
181,0.074281,0.19509,0.46884,0.78091
241,0.024175,0.089556,0.30665,0.62444
301,0.0078333,0.039875,0.19465,0.49422
361,0.0025403,0.018817,0.12924,0.40012
421,0.00084245,0.0086323,0.085686,0.31584
481,0.00027752,0.0040095,0.054909,0.24855
541,9.3678e-05,0.0018017,0.035397,0.19552
601,3.0172e-05,0.00084892,0.022854,0.15691
661,9.7548e-06,0.00038613,0.014847,0.12197
721,3.2496e-06,0.00017479,0.0093902,0.096567
781,1.0592e-06,8.0406e-05,0.0062104,0.076069
841,4.4982e-07,3.8024e-05,0.0039391,0.060586
901,3.4089e-07,1.7562e-05,0.0025913,0.047948
961,3.3488e-07,8.1008e-06,0.001709,0.038017
1021,3.3062e-07,3.6168e-06,0.0010729,0.029932
1081,3.3378e-07,1.6404e-06,0.00069465,0.02357
1141,3.1498e-07,8.017e-07,0.00046103,0.018747
1201,3.193e-07,4.2703e-07,0.00030101,0.014619
1261,3.1678e-07,3.5633e-07,0.00018843,0.011718
1321,3.1893e-07,3.3668e-07,0.00012174,0.009269
1381,3.2967e-07,3.2182e-07,7.985e-05,0.0073013
1441,3.3076e-07,3.2821e-07,5.1891e-05,0.0057417
1501,0.99999,0.99999,0.99999,0.99999
1561,0.99999,0.99999,0.99999,0.99999
1621,0.64749,0.80968,0.97706,0.99888
1681,0.22608,0.41739,0.70088,0.95149
1741,0.074352,0.19179,0.45898,0.77827
1801,0.024067,0.08877,0.30762,0.62346
1861,0.0076706,0.040808,0.19463,0.49504
1921,0.0026149,0.018208,0.12439,0.39545
1981,0.00083269,0.0086133,0.083523,0.31487
2041,0.00027272,0.0039696,0.053568,0.24761
2101,9.1454e-05,0.0018241,0.035041,0.19524
2161,3.0185e-05,0.00083434,0.022353,0.15612
2221,9.8638e-06,0.00038668,0.014353,0.12246
2281,3.43e-06,0.00017692,0.0094524,0.097392
2341,1.1053e-06,8.0676e-05,0.0060426,0.076669
2401,4.5876e-07,3.7175e-05,0.0039445,0.060255
2461,3.3691e-07,1.6797e-05,0.0025365,0.047526
2521,3.2701e-07,7.7247e-06,0.0016521,0.037902
2581,3.1756e-07,3.6559e-06,0.0010478,0.030136
2641,3.4337e-07,1.7769e-06,0.00069991,0.023725
2701,3.172e-07,8.5417e-07,0.00043859,0.018701
2761,3.1992e-07,4.5419e-07,0.00028892,0.014811
2821,3.3154e-07,3.7082e-07,0.00018538,0.011704
2881,3.3187e-07,3.2733e-07,0.0001206,0.0093118
2941,3.202e-07,3.2287e-07,7.9528e-05,0.0072912


==> figures/sigc_mc.dat <==
1,0.99999,0.99999,0.99999,1,0.99999,0.99999
51,0.0035258,0.0023422,0.0048464,0.005208,0.0015243,0.0033963
101,0.0031081,3.1012e-05,5.782e-07,6.974e-07,1.1075e-07,2.4685e-07
151,0.0031064,3.1011e-05,3.1127e-07,4.3523e-07,4.2363e-09,5.3634e-11
201,0.003114,3.1015e-05,3.1048e-07,4.226e-07,4.2724e-09,4.2396e-11
251,0.0031045,3.1021e-05,3.1018e-07,4.3136e-07,4.2796e-09,4.2519e-11
301,0.0031037,3.1086e-05,3.1053e-07,4.2346e-07,4.2263e-09,4.302e-11
351,0.0031038,3.1004e-05,3.1126e-07,4.1967e-07,4.3143e-09,4.2492e-11
401,0.0031058,3.1078e-05,3.0984e-07,4.274e-07,4.2348e-09,4.2556e-11
451,0.0031094,3.1074e-05,3.1056e-07,4.2449e-07,4.3077e-09,4.2624e-11
501,0.0031019,3.1067e-05,3.1062e-07,4.2329e-07,4.3057e-09,4.2641e-11


==> figures/sigvar_stmiss.dat <==
1,0.99999,0.99999,0.99999,0.99999
61,0.66372,0.64298,0.64116,0.65888
121,0.3766,0.23034,0.23093,0.23077
181,0.32778,0.074813,0.074615,0.075533
241,0.32779,0.024551,0.02434,0.023845
301,0.31256,0.0085922,0.007796,0.0078958
361,0.32133,0.0041228,0.0027011,0.0025018
421,0.31536,0.0031284,0.00089989,0.0008282
481,0.3251,0.0033181,0.00029602,0.00027602
541,0.32181,0.0032764,0.00010281,9.2291e-05
601,0.32733,0.0031127,4.7978e-05,3.0803e-05
661,0.31613,0.0030857,3.4521e-05,1.0314e-05
721,0.31453,0.0031027,3.0361e-05,3.3095e-06
781,0.32836,0.0033209,3.2719e-05,1.143e-06
841,0.31055,0.0031739,3.186e-05,4.4013e-07
901,0.32731,0.0034108,3.3394e-05,3.5782e-07
961,0.32764,0.003098,3.2786e-05,3.3628e-07
1021,0.33524,0.0032964,3.1923e-05,3.412e-07
1081,0.32205,0.0032284,3.0779e-05,3.0571e-07
1141,0.31389,0.0032066,3.4252e-05,3.2357e-07
1201,0.33661,0.003168,3.3035e-05,3.251e-07
1261,0.31132,0.0033842,3.3049e-05,3.2055e-07
1321,0.32355,0.003255,3.4021e-05,3.2266e-07
1381,0.32953,0.0033194,3.1354e-05,3.22e-07
1441,0.31136,0.0031921,3.2171e-05,3.2579e-07
1501,0.99998,0.99998,0.99999,0.99999
1561,0.99998,0.99998,0.99999,0.99999
1621,0.67957,0.64686,0.64305,0.65152
1681,0.36927,0.22799,0.22676,0.23385
1741,0.33396,0.074143,0.075395,0.074583
1801,0.31423,0.024575,0.024558,0.024872
1861,0.31771,0.0083325,0.007701,0.0077662
1921,0.31924,0.0041314,0.0025672,0.0026529
1981,0.31758,0.0032789,0.00084813,0.00085572
2041,0.3213,0.0031797,0.00028481,0.00029939
2101,0.31817,0.0033537,9.7319e-05,0.00010345
2161,0.32762,0.0032782,4.3745e-05,3.2052e-05
2221,0.32418,0.0031348,3.329e-05,1.0269e-05
2281,0.3176,0.0032478,3.1782e-05,3.3016e-06
2341,0.314,0.0033283,3.269e-05,1.0794e-06
2401,0.32025,0.0033191,3.317e-05,4.7313e-07
2461,0.31839,0.0033162,3.3523e-05,3.461e-07
2521,0.32837,0.0032101,3.2984e-05,3.3934e-07
2581,0.31903,0.00313,3.1806e-05,3.2554e-07
2641,0.32432,0.0031726,3.1978e-05,2.9939e-07
2701,0.30487,0.0032509,3.2224e-05,3.1795e-07
2761,0.32721,0.003364,3.1766e-05,3.3765e-07
2821,0.3191,0.003153,3.1671e-05,3.1573e-07
2881,0.33261,0.0030827,3.1455e-05,3.3211e-07
2941,0.31657,0.0033312,3.3598e-05,3.243e-07


==> figures/small_rot.csv <==
1,0.99999,0.65184,0.62262
61,0.65149,0.26221,0.61244
121,0.2699,0.17652,0.61594
181,0.18984,0.16571,0.61314
241,0.18121,0.16626,0.61784
301,0.17982,0.16585,0.61406
361,0.18158,0.16249,0.60975
421,0.17674,0.16395,0.61563
481,0.18008,0.16434,0.61016
541,0.17909,0.16458,0.61711
601,0.17987,0.16398,0.61465
661,0.17843,0.16625,0.61594
721,0.17998,0.16528,0.61785
781,0.17885,0.16728,0.61443
841,0.17921,0.16614,0.61584
901,0.18078,0.16826,0.6173
961,0.18177,0.16764,0.61764
1021,0.18124,0.16504,0.60944
1081,0.17875,0.16574,0.61432
1141,0.18056,0.16416,0.61491
1201,0.17933,0.16373,0.61147
1261,0.17949,0.16864,0.62585
1321,0.18249,0.16473,0.61544
1381,0.17923,0.1675,0.62098
1441,0.18246,0.16617,0.61273
1501,0.18006,0.16734,0.62195
1561,0.29365,0.16418,0.6155
1621,0.24477,0.16341,0.6134
1681,0.19032,0.16522,0.61389
1741,0.18131,0.16377,0.61834
1801,0.17834,0.16636,0.61844
1861,0.18034,0.16702,0.61845
1921,0.18046,0.1661,0.61597
1981,0.18092,0.16652,0.61513
2041,0.18003,0.16331,0.61104
2101,0.17893,0.16466,0.61686
2161,0.17913,0.16576,0.61742
2221,0.17998,0.16463,0.61149
2281,0.17936,0.16424,0.61336
2341,0.17919,0.16689,0.61824
2401,0.1798,0.16327,0.61346
2461,0.17872,0.16455,0.61043
2521,0.17913,0.16325,0.6101
2581,0.17858,0.16625,0.61697
2641,0.18089,0.16648,0.61807
2701,0.17919,0.16585,0.61731
2761,0.18158,0.16413,0.61325
2821,0.17879,0.16617,0.62052
2881,0.18116,0.16596,0.61973
2941,0.18043,0.16644,0.6137


==> figures/small_rot_fed.csv <==
1,0.99999,0.66042,0.6293
61,0.65763,0.26335,0.6073
121,0.27243,0.17408,0.61092
181,0.18647,0.16675,0.62018
241,0.18102,0.16574,0.61847
301,0.17797,0.16878,0.6265
361,0.18146,0.16543,0.6094
421,0.179,0.16536,0.6117
481,0.17962,0.16306,0.61087
541,0.17803,0.16285,0.60768
601,0.17818,0.16511,0.61649
661,0.17875,0.16478,0.61085
721,0.18026,0.16779,0.61998
781,0.18033,0.16553,0.61621
841,0.18009,0.16579,0.61802
901,0.18084,0.16614,0.61652
961,0.18107,0.16434,0.61771
1021,0.17788,0.16447,0.61361
1081,0.17926,0.16422,0.61212
1141,0.17873,0.16629,0.62003
1201,0.18011,0.16406,0.60632
1261,0.17994,0.16733,0.61802
1321,0.18105,0.16653,0.61937
1381,0.18085,0.16324,0.61078
1441,0.17817,0.16474,0.61561
1501,0.17773,0.1674,0.62144
1561,0.29127,0.16226,0.60766
1621,0.24106,0.16419,0.61479
1681,0.18976,0.16471,0.61176
1741,0.18038,0.16566,0.60944
1801,0.18077,0.16947,0.62918
1861,0.18371,0.16528,0.61404
1921,0.1798,0.16494,0.61366
1981,0.17936,0.16472,0.61126
2041,0.17926,0.16601,0.61266
2101,0.18093,0.16679,0.61789
2161,0.1799,0.16458,0.61058
2221,0.17976,0.16265,0.61043
2281,0.17869,0.16736,0.61903
2341,0.18122,0.16768,0.62126
2401,0.1806,0.16516,0.61525
2461,0.17788,0.16673,0.61772
2521,0.18176,0.16634,0.61577
2581,0.18116,0.16626,0.61443
2641,0.1809,0.16635,0.61722
2701,0.18105,0.16663,0.61626
2761,0.18087,0.16461,0.61409
2821,0.17923,0.16564,0.61505
2881,0.17886,0.1665,0.61257
2941,0.18098,0.16489,0.61381


==> figures/stmiss_mc.dat <==
1,0.99999,1,0.99999,1,0.99999,1,0.99999,1,0.99998,1,0.99999,1,0.99999,1,0.99999,1,0.99999,1,0.99999
121,0.22735,120,0.9979,120,0.23098,121,0.0033574,120,0.99987,120,0.0034787,121,0.99943,120,0.99992,120,0.9996,121,0.23048
241,0.024223,240,0.99779,240,0.024176,241,0.00025461,240,0.99988,240,0.00033919,241,0.98535,240,0.9999,240,0.98956,241,0.024058
361,0.002624,360,0.9979,360,0.0025967,361,2.2564e-05,360,0.99988,360,0.00023407,361,0.82831,360,0.9999,360,0.84905,361,0.0025371
481,0.00028615,480,0.99751,480,0.00033576,481,1.9703e-06,480,0.99985,480,0.00023597,481,0.44417,480,0.99989,480,0.4502,481,0.00027573
601,3.1234e-05,600,0.99715,600,0.00018419,601,1.7942e-07,600,0.99988,600,0.0002381,601,0.15924,600,0.99991,600,0.15258,601,2.9506e-05
721,3.4192e-06,720,0.99801,720,0.0001829,721,1.6101e-08,720,0.99989,720,0.00023826,721,0.050712,720,0.9999,720,0.046705,721,3.3188e-06
841,3.7885e-07,840,0.99783,840,0.00018011,841,1.4199e-09,840,0.9999,840,0.00023633,841,0.015163,840,0.99989,840,0.015152,841,4.6901e-07
961,3.905e-08,960,0.99731,960,0.00018098,961,1.2715e-10,960,0.9999,960,0.00023652,961,0.0037729,960,0.99992,960,0.0040714,961,3.2644e-07
1081,4.1956e-09,1080,0.9971,1080,0.00018007,1081,1.1415e-11,1080,0.99987,1080,0.0002365,1081,0.00082395,1080,0.99992,1080,0.001108,1081,3.2878e-07
1201,4.4177e-10,1200,0.9972,1200,0.0001793,1201,1.0314e-12,1200,0.99988,1200,0.00023531,1201,0.00017609,1200,0.9999,1200,0.00045552,1201,3.1448e-07
1321,4.9239e-11,1320,0.99759,1320,0.00017966,1321,9.258e-14,1320,0.99988,1320,0.00023584,1321,4.1604e-05,1320,0.99989,1320,0.00030581,1321,3.2203e-07
1441,4.8083e-12,1440,0.99783,1440,0.00018045,1441,8.4006e-15,1440,0.99989,1440,0.00023694,1441,1.1186e-05,1440,0.99991,1440,0.00026221,1441,3.3172e-07
1561,0.64703,1560,0.99766,1560,0.63924,1561,0.99994,1560,0.99995,1560,0.99995,1561,0.99993,1560,0.99995,1560,0.99993,1561,0.99998
1681,0.073836,1680,0.99767,1680,0.0726,1681,0.86933,1680,0.99988,1680,0.86973,1681,0.99732,1680,0.9999,1680,0.99785,1681,0.23262
1801,0.0079838,1800,0.99767,1800,0.0077824,1801,0.026677,1800,0.99991,1800,0.026686,1801,0.94245,1800,0.99988,1800,0.95208,1801,0.024877
1921,0.0008444,1920,0.99674,1920,0.00086192,1921,0.0022127,1920,0.99991,1920,0.002216,1921,0.64104,1920,0.9999,1920,0.68759,1921,0.0026977
2041,9.3735e-05,2040,0.99812,2040,0.00019829,2041,0.00019704,2040,0.99986,2040,0.00028941,2041,0.2526,2040,0.99991,2040,0.30815,2041,0.00027627
2161,9.814e-06,2160,0.9977,2160,0.00017954,2161,1.7356e-05,2160,0.99991,2160,0.00023637,2161,0.076177,2160,0.9999,2160,0.10122,2161,3.0945e-05
2281,1.129e-06,2280,0.99721,2280,0.00018014,2281,1.5735e-06,2280,0.9999,2280,0.00023795,2281,0.021127,2280,0.99991,2280,0.024281,2281,3.2692e-06
2401,1.2574e-07,2400,0.9973,2400,0.00017966,2401,1.4144e-07,2400,0.99989,2400,0.00023616,2401,0.0050691,2400,0.9999,2400,0.0050778,2401,4.524e-07
2521,1.319e-08,2520,0.99715,2520,0.00017919,2521,1.2417e-08,2520,0.99986,2520,0.0002354,2521,0.0011524,2520,0.99987,2520,0.0011484,2521,3.323e-07
2641,1.3412e-09,2640,0.99773,2640,0.00017894,2641,1.1023e-09,2640,0.99991,2640,0.00023665,2641,0.00026158,2640,0.99988,2640,0.00041247,2641,3.2422e-07
2761,1.4308e-10,2760,0.99789,2760,0.00018028,2761,1.0013e-10,2760,0.99988,2760,0.00023518,2761,5.6732e-05,2760,0.99993,2760,0.00027363,2761,3.11e-07
2881,1.4491e-11,2880,0.9979,2880,0.00018027,2881,9.0186e-12,2880,0.9999,2880,0.00023745,2881,1.1544e-05,2880,0.99988,2880,0.00025707,2881,3.3367e-07
0,0,3000,0.99803,3000,0.00018111,0,0,3000,0.99991,3000,0.00023767,0,0,3000,0.9999,3000,0.00025831,0,0


==> figures/taubatch_mc.dat <==
1,0.99999,0.99999,0.99999,0.99999,0.99999
2,0.97838,0.98823,0.98595,0.97945,0.98657
3,0.96882,0.98324,0.97994,0.97097,0.98074
4,0.9553,0.97637,0.97163,0.95947,0.97261
5,0.9365,0.96708,0.96034,0.94427,0.96146
6,0.91086,0.95477,0.94535,0.92471,0.94654
7,0.87687,0.93886,0.92593,0.90027,0.92711
8,0.83332,0.91878,0.90146,0.87068,0.90262
9,0.77985,0.89411,0.87154,0.83598,0.87278
10,0.71735,0.86459,0.83607,0.79651,0.8377
11,0.64805,0.83022,0.79534,0.75291,0.79786
12,0.57524,0.7913,0.75004,0.70601,0.75402
13,0.50249,0.74842,0.70118,0.65677,0.70711
14,0.43297,0.70239,0.65,0.60615,0.65813
15,0.36895,0.65419,0.59776,0.55507,0.60801
16,0.31172,0.6048,0.54563,0.50432,0.55762
17,0.26168,0.55518,0.4946,0.4546,0.50774
18,0.21865,0.50616,0.44539,0.40651,0.45904
19,0.18209,0.45848,0.39849,0.36056,0.41214
20,0.15128,0.41279,0.35422,0.3172,0.36752
21,0.12548,0.36962,0.31283,0.27679,0.32562
22,0.10397,0.32937,0.27453,0.2396,0.28674
23,0.086069,0.2923,0.23948,0.20581,0.2511
24,0.071215,0.25855,0.2078,0.1755,0.21884
25,0.058903,0.22809,0.17947,0.14867,0.18995
26,0.048707,0.20078,0.15439,0.12522,0.16435
27,0.040269,0.17642,0.13232,0.10496,0.14188
28,0.033289,0.15476,0.11301,0.087648,0.12231
29,0.027516,0.13554,0.096176,0.072976,0.10535
30,0.022743,0.11853,0.081538,0.060629,0.090724
31,0.018798,0.1035,0.068856,0.050291,0.078119
32,0.015536,0.090276,0.057918,0.041669,0.067238
33,0.01284,0.078677,0.048537,0.034499,0.057803
34,0.010612,0.068529,0.040542,0.028546,0.049577
35,0.0087704,0.059651,0.033772,0.023612,0.04237
36,0.0072484,0.051859,0.028072,0.019525,0.036048
37,0.0059905,0.044979,0.023296,0.016143,0.030515
38,0.0049508,0.038867,0.019308,0.013345,0.025704
39,0.0040916,0.033417,0.01599,0.011031,0.021555
40,0.0033815,0.028559,0.013233,0.0091174,0.018008
41,0.0027946,0.024255,0.010947,0.0075357,0.015
42,0.0023096,0.020478,0.0090533,0.0062282,0.012466
43,0.0019088,0.017199,0.0074855,0.0051475,0.010343
44,0.0015775,0.014384,0.0061883,0.0042542,0.0085716
45,0.0013037,0.011989,0.0051154,0.0035159,0.0070975
46,0.0010775,0.0099688,0.0042282,0.0029058,0.0058734
47,0.00089046,0.0082738,0.0034947,0.0024015,0.0048585
48,0.00073591,0.0068581,0.0028884,0.0019847,0.0040178
49,0.0006082,0.0056795,0.0023872,0.0016403,0.0033219
50,0.00050264,0.0047004,0.001973,0.0013556,0.0027461
51,0.0004154,0.0038884,0.0016306,0.0011203,0.00227
52,0.00034332,0.0032157,0.0013476,0.00092589,0.0018763
53,0.00028374,0.0026588,0.0011138,0.0007652,0.0015508
54,0.00023451,0.0021981,0.00092046,0.0006324,0.0012817
55,0.0001938,0.001817,0.00076072,0.00052264,0.0010593
56,0.00016017,0.0015018,0.00062869,0.00043194,0.0008755
57,0.00013237,0.0012413,0.00051958,0.00035697,0.00072357
58,0.00010939,0.0010259,0.00042941,0.00029502,0.000598
59,9.0415e-05,0.00084793,0.00035488,0.00024382,0.00049422
60,7.472e-05,0.00070079,0.00029329,0.0002015,0.00040845
61,6.1759e-05,0.00057918,0.00024239,0.00016653,0.00033756
62,5.1052e-05,0.00047867,0.00020032,0.00013763,0.00027898
63,4.2188e-05,0.0003956,0.00016555,0.00011374,0.00023056
64,3.4858e-05,0.00032694,0.00013682,9.4003e-05,0.00019055
65,2.8794e-05,0.0002702,0.00011308,7.7688e-05,0.00015748
66,2.3806e-05,0.00022331,9.345e-05,6.4205e-05,0.00013015
67,1.9671e-05,0.00018455,7.7231e-05,5.3062e-05,0.00010756
68,1.626e-05,0.00015252,6.3828e-05,4.3853e-05,8.8891e-05
69,1.3436e-05,0.00012605,5.275e-05,3.6242e-05,7.3464e-05
70,1.1099e-05,0.00010418,4.3595e-05,2.9952e-05,6.0714e-05
71,9.1788e-06,8.6094e-05,3.6029e-05,2.4754e-05,5.0177e-05
72,7.5853e-06,7.1154e-05,2.9779e-05,2.0458e-05,4.1468e-05
73,6.2664e-06,5.8805e-05,2.4611e-05,1.6907e-05,3.4271e-05
74,5.1859e-06,4.8599e-05,2.034e-05,1.3973e-05,2.8323e-05
75,4.2976e-06,4.0165e-05,1.6809e-05,1.1548e-05,2.3408e-05
76,3.5566e-06,3.3193e-05,1.3891e-05,9.5438e-06,1.9345e-05
77,2.9573e-06,2.7437e-05,1.1481e-05,7.8876e-06,1.5988e-05
78,2.4488e-06,2.2675e-05,9.4882e-06,6.5186e-06,1.3213e-05
79,2.0268e-06,1.874e-05,7.8412e-06,5.3873e-06,1.092e-05
80,1.6889e-06,1.5487e-05,6.4806e-06,4.4523e-06,9.0247e-06
81,1.3985e-06,1.2799e-05,5.3564e-06,3.6797e-06,7.4584e-06
82,1.173e-06,1.0591e-05,4.4457e-06,3.0655e-06,6.164e-06
83,9.8998e-07,8.7537e-06,3.6752e-06,2.5339e-06,5.0942e-06
84,8.4405e-07,7.2358e-06,3.0374e-06,2.0957e-06,4.2101e-06
85,7.2138e-07,5.9799e-06,2.5115e-06,1.7313e-06,3.4794e-06
86,6.1798e-07,4.9431e-06,2.0763e-06,1.4313e-06,2.8755e-06
87,5.2589e-07,4.1198e-06,1.7158e-06,1.1833e-06,2.3765e-06
88,4.5082e-07,3.4067e-06,1.4182e-06,9.7865e-07,1.964e-06
89,3.9261e-07,2.8171e-06,1.1724e-06,8.088e-07,1.6232e-06
90,3.6252e-07,2.3288e-06,9.6944e-07,6.6833e-07,1.3415e-06
91,3.393e-07,1.9256e-06,8.0188e-07,5.5221e-07,1.1086e-06
92,3.2496e-07,1.665e-06,7.6268e-07,4.5672e-07,9.1624e-07
93,3.259e-07,1.3781e-06,6.3175e-07,3.7771e-07,7.5722e-07
94,3.1491e-07,1.1411e-06,5.2493e-07,3.1207e-07,6.258e-07
95,3.1491e-07,9.4514e-07,4.353e-07,2.581e-07,5.1719e-07
96,3.1824e-07,7.8237e-07,3.6128e-07,2.1336e-07,4.2743e-07
97,3.1264e-07,7.6846e-07,2.995e-07,1.7636e-07,3.5325e-07
98,3.0973e-07,6.3808e-07,2.4947e-07,1.459e-07,2.9194e-07
99,3.0724e-07,5.2876e-07,2.0691e-07,1.2065e-07,2.4127e-07
100,3.0414e-07,4.3926e-07,1.7221e-07,9.9726e-08,1.994e-07
101,3.1098e-07,3.6421e-07,1.4279e-07,8.2456e-08,1.6479e-07
102,3.1113e-07,4.579e-07,3.3793e-07,3.1555e-07,3.7189e-07
103,3.1006e-07,3.7979e-07,2.8038e-07,2.62e-07,3.0809e-07
104,3.1003e-07,3.1504e-07,2.3205e-07,2.1788e-07,2.5569e-07
105,3.0885e-07,2.618e-07,1.9265e-07,1.8039e-07,2.1197e-07
106,3.0886e-07,2.17e-07,1.5965e-07,1.4983e-07,1.7636e-07
107,3.1073e-07,3.553e-07,1.3291e-07,1.25e-07,1.4627e-07
108,3.0939e-07,2.9377e-07,1.1065e-07,1.0425e-07,1.2228e-07
109,3.1395e-07,2.4399e-07,9.1899e-08,8.6758e-08,1.0177e-07
110,3.098e-07,2.0216e-07,7.6731e-08,7.2579e-08,8.4795e-08
111,3.1277e-07,1.6781e-07,6.4128e-08,6.0795e-08,7.1118e-08
112,3.1189e-07,3.2178e-07,3.1084e-07,5.0995e-08,5.9401e-08
113,3.1617e-07,2.672e-07,2.569e-07,4.2454e-08,4.9791e-08
114,3.0923e-07,2.2047e-07,2.1229e-07,3.5596e-08,4.1852e-08
115,3.1117e-07,1.8332e-07,1.7648e-07,2.9769e-08,3.4886e-08
116,3.1e-07,1.5244e-07,1.4625e-07,2.4933e-08,2.9166e-08
117,3.1147e-07,3.1195e-07,1.2156e-07,2.0839e-08,2.4284e-08
118,3.1323e-07,2.5899e-07,1.0122e-07,1.7455e-08,2.0292e-08
119,3.1226e-07,2.1378e-07,8.4348e-08,1.4559e-08,1.6986e-08
120,3.0888e-07,1.7775e-07,7.0431e-08,1.2179e-08,1.4159e-08
121,3.118e-07,1.4697e-07,5.9025e-08,1.0156e-08,1.1831e-08
122,3.0673e-07,3.1002e-07,3.0938e-07,3.0984e-07,9.8469e-09
123,3.0697e-07,2.5704e-07,2.5661e-07,2.5649e-07,8.2072e-09
124,3.0874e-07,2.1236e-07,2.1251e-07,2.1189e-07,6.8512e-09
125,3.1371e-07,1.7628e-07,1.755e-07,1.7601e-07,5.7269e-09
126,3.0626e-07,1.462e-07,1.4576e-07,1.4523e-07,4.7655e-09
127,3.0808e-07,3.0952e-07,1.2088e-07,1.2049e-07,3.9636e-09
128,3.1307e-07,2.5623e-07,1.009e-07,1.0043e-07,3.3073e-09
129,3.203e-07,2.1267e-07,8.4079e-08,8.3765e-08,2.7536e-09
130,3.1323e-07,1.7633e-07,7.0126e-08,7.0018e-08,2.2948e-09
131,3.0789e-07,1.4607e-07,5.8676e-08,5.828e-08,1.9204e-09
132,3.1105e-07,3.0971e-07,3.0998e-07,4.8839e-08,1.5939e-09
133,3.1381e-07,2.5619e-07,2.5684e-07,4.1025e-08,1.3289e-09
134,3.1149e-07,2.1187e-07,2.1213e-07,3.4225e-08,1.106e-09
135,3.1206e-07,1.7618e-07,1.7536e-07,2.8706e-08,9.2197e-10
136,3.1237e-07,1.4628e-07,1.4536e-07,2.4067e-08,7.6426e-10
137,3.1327e-07,3.1004e-07,1.2072e-07,2.0188e-08,6.3649e-10
138,3.1225e-07,2.5641e-07,1.0053e-07,1.6816e-08,5.3111e-10
139,3.1618e-07,2.1244e-07,8.3498e-08,1.4123e-08,4.4209e-10
140,3.085e-07,1.7614e-07,6.9572e-08,1.175e-08,3.6837e-10
141,3.13e-07,1.4606e-07,5.8093e-08,9.8463e-09,3.0716e-10
142,3.0309e-07,3.0998e-07,3.1019e-07,3.1084e-07,2.5482e-10
143,3.0569e-07,2.5659e-07,2.561e-07,2.5664e-07,2.1158e-10
144,3.1245e-07,2.122e-07,2.1232e-07,2.1219e-07,1.7587e-10
145,3.112e-07,1.7587e-07,1.7578e-07,1.754e-07,1.4642e-10
146,3.0865e-07,1.4609e-07,1.4577e-07,1.4513e-07,1.2221e-10
147,3.1391e-07,3.1077e-07,1.2173e-07,1.2057e-07,1.0155e-10
148,3.1443e-07,2.5678e-07,1.0093e-07,1.0039e-07,8.4483e-11
149,3.0904e-07,2.1219e-07,8.4404e-08,8.3675e-08,7.0254e-11
150,3.0602e-07,1.7633e-07,7.0475e-08,6.9805e-08,5.8532e-11
151,3.1005e-07,1.4598e-07,5.8908e-08,5.8325e-08,4.8609e-11
152,3.1025e-07,3.0985e-07,3.1059e-07,4.8772e-08,3.1005e-07
153,3.1318e-07,2.5643e-07,2.5653e-07,4.0865e-08,2.5627e-07
154,3.1357e-07,2.1238e-07,2.1187e-07,3.4211e-08,2.1246e-07
155,3.1473e-07,1.7567e-07,1.7565e-07,2.8742e-08,1.7623e-07
156,3.1265e-07,1.4606e-07,1.4597e-07,2.3894e-08,1.4532e-07
157,3.1034e-07,3.0997e-07,1.2139e-07,2.0036e-08,1.2099e-07
158,3.1146e-07,2.5608e-07,1.0083e-07,1.6802e-08,1.0096e-07
159,3.1193e-07,2.1222e-07,8.4125e-08,1.3999e-08,8.4434e-08
160,3.1269e-07,1.7607e-07,7.0215e-08,1.1686e-08,7.0405e-08
161,3.0918e-07,1.4605e-07,5.8603e-08,9.7868e-09,5.877e-08
162,3.1117e-07,3.0929e-07,3.1039e-07,3.0967e-07,4.9328e-08
163,3.1107e-07,2.5668e-07,2.563e-07,2.5638e-07,4.1206e-08
164,3.0723e-07,2.1198e-07,2.1256e-07,2.1169e-07,3.4658e-08
165,3.1101e-07,1.7589e-07,1.7543e-07,1.7568e-07,2.8807e-08
166,3.1469e-07,1.4619e-07,1.4534e-07,1.4583e-07,2.4201e-08
167,3.1003e-07,3.1e-07,1.2095e-07,1.2093e-07,2.0213e-08
168,3.0894e-07,2.5635e-07,1.0072e-07,1.008e-07,1.6909e-08
169,3.1e-07,2.1223e-07,8.3999e-08,8.4232e-08,1.4136e-08
170,3.0199e-07,1.7589e-07,6.9978e-08,7.0878e-08,1.1823e-08
171,3.1004e-07,1.458e-07,5.8627e-08,5.9113e-08,9.924e-09
172,3.0612e-07,3.1078e-07,3.0992e-07,4.9471e-08,8.2931e-09
173,3.151e-07,2.5658e-07,2.561e-07,4.1435e-08,6.9462e-09
174,3.0917e-07,2.1269e-07,2.1177e-07,3.4748e-08,5.8033e-09
175,3.0665e-07,1.7586e-07,1.7587e-07,2.9069e-08,4.84e-09
176,3.0418e-07,1.4614e-07,1.4568e-07,2.4448e-08,4.034e-09
177,3.109e-07,3.1035e-07,1.2068e-07,2.0473e-08,3.3882e-09
178,3.1201e-07,2.5664e-07,1.0035e-07,1.7144e-08,2.8296e-09
179,3.1361e-07,2.1288e-07,8.4251e-08,1.436e-08,2.353e-09
180,3.1013e-07,1.7564e-07,6.9871e-08,1.2034e-08,1.9647e-09
181,3.0736e-07,1.4623e-07,5.8574e-08,1.0035e-08,1.6321e-09
182,3.13e-07,3.097e-07,3.1062e-07,3.0949e-07,1.3607e-09
183,3.1176e-07,2.5607e-07,2.5632e-07,2.5629e-07,1.1369e-09
184,3.1084e-07,2.1314e-07,2.1215e-07,2.1233e-07,9.4857e-10
185,3.0565e-07,1.7572e-07,1.7585e-07,1.754e-07,7.9399e-10
186,3.0826e-07,1.4676e-07,1.4582e-07,1.4518e-07,6.6171e-10
187,3.1033e-07,3.0988e-07,1.2119e-07,1.2087e-07,5.5178e-10
188,3.088e-07,2.5724e-07,1.0077e-07,1.0043e-07,4.5994e-10
189,3.0965e-07,2.1311e-07,8.3941e-08,8.3631e-08,3.8249e-10
190,3.1116e-07,1.7605e-07,7.0309e-08,6.9913e-08,3.2062e-10
191,3.0945e-07,1.4634e-07,5.8831e-08,5.8494e-08,2.6662e-10
192,3.125e-07,3.1095e-07,3.1101e-07,4.8901e-08,2.2149e-10
193,3.1035e-07,2.5673e-07,2.5631e-07,4.1066e-08,1.8443e-10
194,3.0936e-07,2.1211e-07,2.1232e-07,3.4325e-08,1.5361e-10
195,3.1375e-07,1.7611e-07,1.7599e-07,2.8748e-08,1.2773e-10
196,3.134e-07,1.4614e-07,1.4595e-07,2.3971e-08,1.0636e-10
197,3.1097e-07,3.1028e-07,1.2089e-07,2.0129e-08,8.8534e-11
198,3.1396e-07,2.568e-07,1.0082e-07,1.678e-08,7.3638e-11
199,3.0892e-07,2.1212e-07,8.4256e-08,1.3991e-08,6.1272e-11
200,3.0709e-07,1.767e-07,7.0548e-08,1.1665e-08,5.0901e-11
201,3.1005e-07,1.4685e-07,5.9068e-08,9.8221e-09,4.2344e-11
202,3.1112e-07,3.0961e-07,3.0966e-07,3.095e-07,3.1018e-07
203,3.1375e-07,2.5679e-07,2.5646e-07,2.5656e-07,2.5619e-07
204,3.0922e-07,2.1237e-07,2.1222e-07,2.1186e-07,2.1204e-07
205,3.0728e-07,1.76e-07,1.7608e-07,1.7572e-07,1.7577e-07
206,3.0732e-07,1.4621e-07,1.4613e-07,1.4576e-07,1.4545e-07
207,3.1237e-07,3.0904e-07,1.2111e-07,1.2122e-07,1.2069e-07
208,3.1295e-07,2.5645e-07,1.0146e-07,1.0084e-07,1.0075e-07
209,3.1062e-07,2.1232e-07,8.4859e-08,8.4075e-08,8.3811e-08
210,3.1097e-07,1.7667e-07,7.0364e-08,7.0101e-08,6.9965e-08
211,3.1228e-07,1.4638e-07,5.8994e-08,5.8569e-08,5.8546e-08
212,3.1084e-07,3.1034e-07,3.0944e-07,4.9011e-08,4.8986e-08
213,3.1098e-07,2.5721e-07,2.5643e-07,4.1155e-08,4.0957e-08
214,3.16e-07,2.1325e-07,2.1238e-07,3.4503e-08,3.4505e-08
215,3.116e-07,1.7574e-07,1.755e-07,2.8829e-08,2.8974e-08
216,3.0899e-07,1.4592e-07,1.4593e-07,2.4047e-08,2.4143e-08
217,3.0764e-07,3.1027e-07,1.2113e-07,2.0209e-08,2.0193e-08
218,3.1365e-07,2.571e-07,1.0074e-07,1.6851e-08,1.6872e-08
219,3.0978e-07,2.1216e-07,8.4273e-08,1.4095e-08,1.4154e-08
220,3.0497e-07,1.757e-07,7.0351e-08,1.1847e-08,1.1875e-08
221,3.0696e-07,1.466e-07,5.9132e-08,9.8844e-09,9.9156e-09
222,3.1403e-07,3.1006e-07,3.0961e-07,3.1078e-07,8.2729e-09
223,3.0942e-07,2.5692e-07,2.5627e-07,2.5626e-07,6.9482e-09
224,3.1148e-07,2.1179e-07,2.1151e-07,2.1175e-07,5.8152e-09
225,3.0781e-07,1.7656e-07,1.7604e-07,1.7621e-07,4.8697e-09
226,3.1298e-07,1.4634e-07,1.4622e-07,1.4549e-07,4.0542e-09
227,3.0775e-07,3.1076e-07,1.2145e-07,1.2083e-07,3.387e-09
228,3.089e-07,2.5646e-07,1.0093e-07,1.0033e-07,2.8367e-09
229,3.1357e-07,2.1244e-07,8.4377e-08,8.4173e-08,2.3622e-09
230,3.1103e-07,1.7596e-07,7.0203e-08,7.0122e-08,1.9779e-09
231,3.1072e-07,1.4641e-07,5.8698e-08,5.8393e-08,1.6414e-09
232,3.0846e-07,3.1014e-07,3.1003e-07,4.9105e-08,1.3673e-09
233,3.1271e-07,2.5635e-07,2.5638e-07,4.1036e-08,1.1422e-09
234,3.1086e-07,2.125e-07,2.1216e-07,3.433e-08,9.487e-10
235,3.085e-07,1.7618e-07,1.7554e-07,2.8735e-08,7.9218e-10
236,3.0956e-07,1.4683e-07,1.4598e-07,2.3998e-08,6.5956e-10
237,3.116e-07,3.1076e-07,1.2096e-07,2.0191e-08,5.4972e-10
238,3.0763e-07,2.5651e-07,1.0077e-07,1.6928e-08,4.5861e-10
239,3.1447e-07,2.1224e-07,8.4259e-08,1.4137e-08,3.819e-10
240,3.1255e-07,1.7614e-07,7.0129e-08,1.1784e-08,3.1793e-10
241,3.0833e-07,1.462e-07,5.8626e-08,9.8558e-09,2.6498e-10
242,3.12e-07,3.1023e-07,3.095e-07,3.1001e-07,2.2077e-10
243,3.0811e-07,2.5646e-07,2.5683e-07,2.5677e-07,1.8402e-10
244,3.1059e-07,2.1217e-07,2.1219e-07,2.1255e-07,1.5311e-10
245,3.0821e-07,1.7599e-07,1.7583e-07,1.7576e-07,1.2799e-10
246,3.0778e-07,1.4601e-07,1.4565e-07,1.4575e-07,1.069e-10
247,3.0585e-07,3.1024e-07,1.2093e-07,1.2083e-07,8.9124e-11
248,3.1239e-07,2.564e-07,1.0106e-07,1.0073e-07,7.4559e-11
249,3.1392e-07,2.1209e-07,8.4265e-08,8.4329e-08,6.2197e-11
250,3.1581e-07,1.7566e-07,7.0369e-08,7.0247e-08,5.178e-11
251,3.1009e-07,1.464e-07,5.9205e-08,5.8844e-08,4.3159e-11
252,3.1193e-07,3.1095e-07,3.092e-07,4.9435e-08,3.1033e-07
253,3.0946e-07,2.5712e-07,2.5638e-07,4.1419e-08,2.5667e-07
254,3.1566e-07,2.1216e-07,2.1188e-07,3.4688e-08,2.1218e-07
255,3.1123e-07,1.7637e-07,1.7561e-07,2.8929e-08,1.7639e-07
256,3.1568e-07,1.463e-07,1.4598e-07,2.4143e-08,1.4545e-07
257,3.11e-07,3.0972e-07,1.2132e-07,2.0288e-08,1.205e-07
258,3.1179e-07,2.5661e-07,1.0076e-07,1.6969e-08,1.0081e-07
259,3.1032e-07,2.1263e-07,8.407e-08,1.4157e-08,8.4088e-08
260,3.1348e-07,1.7572e-07,7.039e-08,1.1952e-08,7.0242e-08
261,3.1055e-07,1.4558e-07,5.8828e-08,9.9907e-09,5.8663e-08
262,3.0741e-07,3.1023e-07,3.0986e-07,3.0924e-07,4.933e-08
263,3.1582e-07,2.5639e-07,2.5637e-07,2.5595e-07,4.1198e-08
264,3.0707e-07,2.1273e-07,2.1192e-07,2.1175e-07,3.45e-08
265,3.0868e-07,1.7591e-07,1.7569e-07,1.7569e-07,2.8914e-08
266,3.1152e-07,1.4615e-07,1.458e-07,1.4526e-07,2.4154e-08
267,3.1041e-07,3.1024e-07,1.215e-07,1.2062e-07,2.0252e-08
268,3.1165e-07,2.5639e-07,1.0097e-07,1.0035e-07,1.6849e-08
269,3.1313e-07,2.1222e-07,8.4244e-08,8.3679e-08,1.4096e-08
270,3.1177e-07,1.7581e-07,7.0585e-08,7.0084e-08,1.1807e-08
271,3.1581e-07,1.464e-07,5.8774e-08,5.8596e-08,9.8455e-09
272,3.051e-07,3.0988e-07,3.1024e-07,4.9058e-08,8.2447e-09
273,3.1511e-07,2.5671e-07,2.5662e-07,4.1025e-08,6.8651e-09
274,3.1599e-07,2.1254e-07,2.1167e-07,3.4294e-08,5.7564e-09
275,3.133e-07,1.7607e-07,1.756e-07,2.8751e-08,4.8032e-09
276,3.0889e-07,1.4621e-07,1.4629e-07,2.3992e-08,4.0038e-09
277,3.1142e-07,3.0999e-07,1.2092e-07,2.0181e-08,3.3415e-09
278,3.0753e-07,2.5626e-07,1.0078e-07,1.6859e-08,2.7963e-09
279,3.0649e-07,2.1273e-07,8.3996e-08,1.4167e-08,2.3357e-09
280,3.092e-07,1.7634e-07,7.0207e-08,1.1787e-08,1.9499e-09
281,3.1419e-07,1.4658e-07,5.8434e-08,9.8675e-09,1.6236e-09
282,3.1382e-07,3.1016e-07,3.1015e-07,3.1034e-07,1.3567e-09
283,3.0923e-07,2.5687e-07,2.5625e-07,2.5652e-07,1.1318e-09
284,3.0987e-07,2.1214e-07,2.1222e-07,2.1185e-07,9.4621e-10
285,3.1511e-07,1.7592e-07,1.7603e-07,1.7534e-07,7.8859e-10
286,3.1286e-07,1.4669e-07,1.4593e-07,1.4561e-07,6.5637e-10
287,3.1204e-07,3.1065e-07,1.2125e-07,1.2094e-07,5.4584e-10
288,3.1086e-07,2.5675e-07,1.0068e-07,1.0095e-07,4.5491e-10
289,3.1356e-07,2.1263e-07,8.3662e-08,8.3767e-08,3.7798e-10
290,3.0817e-07,1.7582e-07,7.026e-08,6.9973e-08,3.1492e-10
291,3.0873e-07,1.4612e-07,5.878e-08,5.8565e-08,2.6196e-10
292,3.11e-07,3.0934e-07,3.1011e-07,4.8967e-08,2.1889e-10
293,3.1142e-07,2.5629e-07,2.5644e-07,4.0886e-08,1.8232e-10
294,3.1076e-07,2.1281e-07,2.1234e-07,3.4198e-08,1.5152e-10
295,3.1219e-07,1.7603e-07,1.7589e-07,2.8707e-08,1.2623e-10
296,3.0771e-07,1.4605e-07,1.4552e-07,2.3942e-08,1.0538e-10
297,3.0936e-07,3.1072e-07,1.2111e-07,1.9998e-08,8.8098e-11
298,3.13e-07,2.5703e-07,1.0106e-07,1.681e-08,7.325e-11
299,3.1035e-07,2.1291e-07,8.4281e-08,1.4032e-08,6.0872e-11
300,3.0969e-07,1.7596e-07,7.0611e-08,1.1715e-08,5.0888e-11
301,3.0992e-07,1.4641e-07,5.9128e-08,9.8104e-09,4.2298e-11
302,3.1563e-07,3.1043e-07,3.1017e-07,3.1027e-07,3.0948e-07
303,3.0795e-07,2.5713e-07,2.5616e-07,2.5666e-07,2.5594e-07
304,3.0926e-07,2.1233e-07,2.1268e-07,2.1185e-07,2.1189e-07
305,3.0971e-07,1.7608e-07,1.7554e-07,1.7573e-07,1.7584e-07
306,3.1576e-07,1.4651e-07,1.4587e-07,1.4562e-07,1.4556e-07
307,3.1073e-07,3.1019e-07,1.2132e-07,1.2084e-07,1.2137e-07
308,3.0976e-07,2.5679e-07,1.0101e-07,1.0065e-07,1.0063e-07
309,3.1129e-07,2.1175e-07,8.4226e-08,8.3721e-08,8.4023e-08
310,3.1113e-07,1.7581e-07,6.9997e-08,6.9655e-08,7.0375e-08
311,3.1313e-07,1.4697e-07,5.8875e-08,5.833e-08,5.8692e-08
312,3.1066e-07,3.11e-07,3.105e-07,4.8987e-08,4.9332e-08
313,3.1218e-07,2.5624e-07,2.5629e-07,4.0971e-08,4.1117e-08
314,3.0842e-07,2.1275e-07,2.1262e-07,3.4062e-08,3.4604e-08
315,3.1299e-07,1.7585e-07,1.7548e-07,2.8601e-08,2.8915e-08
316,3.1174e-07,1.4636e-07,1.4561e-07,2.3908e-08,2.4235e-08
317,3.1161e-07,3.1008e-07,1.2124e-07,2.0089e-08,2.0291e-08
318,3.0904e-07,2.5652e-07,1.0094e-07,1.6788e-08,1.7028e-08
319,3.041e-07,2.1286e-07,8.404e-08,1.3993e-08,1.4233e-08
320,3.1392e-07,1.7624e-07,7.0142e-08,1.1684e-08,1.1877e-08
321,3.0997e-07,1.4609e-07,5.8675e-08,9.7984e-09,9.9233e-09
322,3.0804e-07,3.1059e-07,3.1033e-07,3.1083e-07,8.2834e-09
323,3.1753e-07,2.57e-07,2.563e-07,2.5695e-07,6.9095e-09
324,3.1513e-07,2.1312e-07,2.1208e-07,2.1197e-07,5.7822e-09
325,3.1143e-07,1.7623e-07,1.7524e-07,1.7586e-07,4.8376e-09
326,3.0963e-07,1.4629e-07,1.4564e-07,1.4566e-07,4.0303e-09
327,3.0731e-07,3.1038e-07,1.2117e-07,1.2137e-07,3.3738e-09
328,3.1254e-07,2.5594e-07,1.0116e-07,1.0113e-07,2.8221e-09
329,3.1246e-07,2.1257e-07,8.4282e-08,8.4348e-08,2.364e-09
330,3.0506e-07,1.7612e-07,7.0388e-08,7.0477e-08,1.9674e-09
331,3.0726e-07,1.4628e-07,5.8649e-08,5.8845e-08,1.6427e-09
332,3.0866e-07,3.0986e-07,3.0969e-07,4.9492e-08,1.3643e-09
333,3.1234e-07,2.5691e-07,2.5615e-07,4.1208e-08,1.1347e-09
334,3.0721e-07,2.1248e-07,2.1224e-07,3.4608e-08,9.4905e-10
335,3.0822e-07,1.7596e-07,1.7613e-07,2.9116e-08,7.9057e-10
336,3.1017e-07,1.4603e-07,1.4564e-07,2.4323e-08,6.6098e-10
337,3.1106e-07,3.097e-07,1.2082e-07,2.0415e-08,5.5069e-10
338,3.0982e-07,2.5569e-07,1.0097e-07,1.7083e-08,4.5992e-10
339,3.1584e-07,2.1206e-07,8.4286e-08,1.4288e-08,3.8267e-10
340,3.1116e-07,1.7622e-07,7.0301e-08,1.1957e-08,3.1778e-10
341,3.1498e-07,1.4631e-07,5.8592e-08,9.9473e-09,2.6584e-10
342,3.0893e-07,3.0955e-07,3.0994e-07,3.1042e-07,2.2186e-10
343,3.0941e-07,2.5644e-07,2.5608e-07,2.5603e-07,1.8458e-10
344,3.0841e-07,2.1238e-07,2.1217e-07,2.1188e-07,1.5371e-10
345,3.1145e-07,1.7609e-07,1.7574e-07,1.7583e-07,1.2795e-10
346,3.1496e-07,1.4632e-07,1.459e-07,1.4567e-07,1.0636e-10
347,3.1163e-07,3.0988e-07,1.2143e-07,1.2093e-07,8.8639e-11
348,3.1004e-07,2.5704e-07,1.0112e-07,1.0066e-07,7.3467e-11
349,3.0863e-07,2.1249e-07,8.4139e-08,8.3762e-08,6.103e-11
350,3.1114e-07,1.7582e-07,7.0162e-08,6.9753e-08,5.0881e-11
351,3.0992e-07,1.4665e-07,5.8669e-08,5.8493e-08,4.241e-11
352,3.1054e-07,3.0995e-07,3.0974e-07,4.9084e-08,3.1019e-07
353,3.087e-07,2.5675e-07,2.5605e-07,4.09e-08,2.5631e-07
354,3.0989e-07,2.1253e-07,2.1242e-07,3.438e-08,2.1228e-07
355,3.0836e-07,1.7645e-07,1.7557e-07,2.8833e-08,1.7596e-07
356,3.1237e-07,1.4612e-07,1.4583e-07,2.406e-08,1.4589e-07
357,3.0468e-07,3.0953e-07,1.2074e-07,2.0181e-08,1.2114e-07
358,3.0798e-07,2.5603e-07,1.0082e-07,1.6838e-08,1.0099e-07
359,3.0668e-07,2.1214e-07,8.4088e-08,1.4073e-08,8.411e-08
360,3.106e-07,1.7594e-07,7.0304e-08,1.1835e-08,7.0211e-08
361,3.1077e-07,1.464e-07,5.896e-08,9.8367e-09,5.8772e-08
362,3.0891e-07,3.0966e-07,3.0992e-07,3.0916e-07,4.9047e-08
363,3.1169e-07,2.5637e-07,2.5636e-07,2.5641e-07,4.0941e-08
364,3.1214e-07,2.1265e-07,2.1226e-07,2.1249e-07,3.4136e-08
365,3.0917e-07,1.7587e-07,1.7556e-07,1.7567e-07,2.8541e-08
366,3.1985e-07,1.4634e-07,1.4543e-07,1.4575e-07,2.3984e-08
367,3.0946e-07,3.0979e-07,1.2087e-07,1.2086e-07,1.9989e-08
368,3.1299e-07,2.5604e-07,1.0094e-07,1.0081e-07,1.6722e-08
369,3.1064e-07,2.1201e-07,8.4022e-08,8.3815e-08,1.4035e-08
370,3.0958e-07,1.7628e-07,7.0305e-08,7.0185e-08,1.1662e-08
371,3.0837e-07,1.4625e-07,5.851e-08,5.8514e-08,9.7723e-09
372,3.0416e-07,3.1066e-07,3.1028e-07,4.9e-08,8.2079e-09
373,3.1019e-07,2.5664e-07,2.5684e-07,4.1121e-08,6.8476e-09
374,3.1346e-07,2.1243e-07,2.1241e-07,3.431e-08,5.7198e-09
375,3.1232e-07,1.7653e-07,1.7513e-07,2.8819e-08,4.7734e-09
376,3.1738e-07,1.4633e-07,1.4623e-07,2.4132e-08,4.0106e-09
377,3.0698e-07,3.1008e-07,1.2155e-07,2.0081e-08,3.3497e-09
378,3.1543e-07,2.5656e-07,1.014e-07,1.6847e-08,2.8212e-09
379,3.1463e-07,2.1267e-07,8.4653e-08,1.4093e-08,2.3501e-09
380,3.1311e-07,1.7584e-07,7.0359e-08,1.1791e-08,1.9625e-09
381,3.1095e-07,1.4669e-07,5.8905e-08,9.9055e-09,1.6395e-09
382,3.086e-07,3.0998e-07,3.1106e-07,3.0978e-07,1.3652e-09
383,3.1091e-07,2.5667e-07,2.5648e-07,2.5605e-07,1.1384e-09
384,3.1087e-07,2.1233e-07,2.1201e-07,2.1222e-07,9.527e-10
385,3.0426e-07,1.7638e-07,1.7543e-07,1.7569e-07,7.9387e-10
386,3.1e-07,1.4644e-07,1.4549e-07,1.4576e-07,6.6369e-10
387,3.124e-07,3.101e-07,1.2138e-07,1.214e-07,5.5281e-10
388,3.1151e-07,2.5593e-07,1.0081e-07,1.0055e-07,4.6315e-10
389,3.1404e-07,2.1234e-07,8.3976e-08,8.3875e-08,3.8445e-10
390,3.1314e-07,1.7632e-07,7.0543e-08,6.9896e-08,3.2033e-10
391,3.0956e-07,1.4614e-07,5.8834e-08,5.8726e-08,2.666e-10
392,3.1292e-07,3.1051e-07,3.1009e-07,4.9037e-08,2.2349e-10
393,3.0956e-07,2.5636e-07,2.5653e-07,4.0933e-08,1.8625e-10
394,3.0681e-07,2.1189e-07,2.1225e-07,3.4372e-08,1.5436e-10
395,3.1142e-07,1.7621e-07,1.7607e-07,2.8783e-08,1.2885e-10
396,3.0932e-07,1.4619e-07,1.4579e-07,2.3996e-08,1.0749e-10
397,3.0788e-07,3.0993e-07,1.2109e-07,2.0083e-08,8.9529e-11
398,3.1738e-07,2.5666e-07,1.0066e-07,1.6819e-08,7.4672e-11
399,3.1512e-07,2.1229e-07,8.4172e-08,1.4106e-08,6.1821e-11
400,3.054e-07,1.7621e-07,7.0425e-08,1.1751e-08,5.1621e-11
401,3.0705e-07,1.4637e-07,5.8853e-08,9.8486e-09,4.3103e-11
402,3.0525e-07,3.1019e-07,3.1011e-07,3.103e-07,3.0997e-07
403,3.0974e-07,2.5668e-07,2.5622e-07,2.5622e-07,2.565e-07
404,3.0364e-07,2.1258e-07,2.1234e-07,2.1222e-07,2.1247e-07
405,3.1195e-07,1.7592e-07,1.7581e-07,1.7575e-07,1.7555e-07
406,3.0895e-07,1.4634e-07,1.4596e-07,1.4591e-07,1.4582e-07
407,3.0926e-07,3.0952e-07,1.2143e-07,1.2098e-07,1.2079e-07
408,3.1345e-07,2.564e-07,1.0131e-07,1.0054e-07,1.0079e-07
409,3.1073e-07,2.1222e-07,8.4208e-08,8.376e-08,8.3822e-08
410,3.1214e-07,1.7648e-07,7.0629e-08,6.9892e-08,7.0495e-08
411,3.0923e-07,1.4623e-07,5.8929e-08,5.8489e-08,5.8661e-08
412,3.0951e-07,3.1033e-07,3.0985e-07,4.9032e-08,4.9192e-08
413,3.094e-07,2.5676e-07,2.5668e-07,4.1196e-08,4.1192e-08
414,3.1459e-07,2.1239e-07,2.1264e-07,3.4504e-08,3.4349e-08
415,3.1122e-07,1.7632e-07,1.7575e-07,2.8972e-08,2.8881e-08
416,3.0907e-07,1.4682e-07,1.4557e-07,2.4135e-08,2.424e-08
417,3.0729e-07,3.0966e-07,1.2162e-07,2.0282e-08,2.0247e-08
418,3.0855e-07,2.5631e-07,1.0153e-07,1.6944e-08,1.6915e-08
419,3.0736e-07,2.1271e-07,8.4279e-08,1.4168e-08,1.4169e-08
420,3.0452e-07,1.7669e-07,7.0533e-08,1.1898e-08,1.1886e-08
421,3.1128e-07,1.4648e-07,5.9043e-08,9.9298e-09,9.8954e-09
422,3.1102e-07,3.0975e-07,3.1035e-07,3.1002e-07,8.3082e-09
423,3.1029e-07,2.5654e-07,2.5648e-07,2.5617e-07,6.9271e-09
424,3.1226e-07,2.127e-07,2.1195e-07,2.1239e-07,5.7792e-09
425,3.0806e-07,1.762e-07,1.7556e-07,1.7509e-07,4.8259e-09
426,3.1073e-07,1.4638e-07,1.4533e-07,1.4565e-07,4.0281e-09
427,3.0602e-07,3.1001e-07,1.2123e-07,1.2073e-07,3.3716e-09
428,3.0771e-07,2.568e-07,1.0075e-07,1.0054e-07,2.8069e-09
429,3.0654e-07,2.1271e-07,8.397e-08,8.3969e-08,2.3451e-09
430,3.0785e-07,1.7632e-07,7.0128e-08,6.9844e-08,1.9531e-09
431,3.1206e-07,1.4631e-07,5.8628e-08,5.8496e-08,1.6398e-09
432,3.1158e-07,3.0975e-07,3.1017e-07,4.8855e-08,1.3689e-09
433,3.1111e-07,2.5697e-07,2.5673e-07,4.109e-08,1.1404e-09
434,3.1311e-07,2.1296e-07,2.1223e-07,3.4425e-08,9.5281e-10
435,3.1064e-07,1.76e-07,1.7592e-07,2.8984e-08,7.9634e-10
436,3.1076e-07,1.4612e-07,1.4553e-07,2.4164e-08,6.6215e-10
437,3.0965e-07,3.097e-07,1.2125e-07,2.0214e-08,5.5328e-10
438,3.1052e-07,2.5691e-07,1.006e-07,1.6916e-08,4.5904e-10
439,3.1515e-07,2.1269e-07,8.3919e-08,1.4158e-08,3.8331e-10
440,3.1448e-07,1.7602e-07,7.033e-08,1.1821e-08,3.1932e-10
441,3.0762e-07,1.4623e-07,5.8651e-08,9.898e-09,2.6537e-10
442,3.1561e-07,3.1039e-07,3.1026e-07,3.0954e-07,2.2099e-10
443,3.0865e-07,2.5689e-07,2.5664e-07,2.5608e-07,1.8424e-10
444,3.0708e-07,2.1274e-07,2.1188e-07,2.1219e-07,1.536e-10
445,3.0845e-07,1.7567e-07,1.7569e-07,1.7558e-07,1.2838e-10
446,3.1301e-07,1.4648e-07,1.4523e-07,1.4577e-07,1.0684e-10
447,3.0916e-07,3.1043e-07,1.2117e-07,1.2107e-07,8.8755e-11
448,3.1092e-07,2.5647e-07,1.0064e-07,1.0048e-07,7.3929e-11
449,3.0753e-07,2.1271e-07,8.3695e-08,8.4347e-08,6.1601e-11
450,3.073e-07,1.7635e-07,6.9986e-08,7.0134e-08,5.1403e-11
451,3.0704e-07,1.4669e-07,5.8493e-08,5.8665e-08,4.2681e-11
452,3.1416e-07,3.1023e-07,3.0989e-07,4.9095e-08,3.1043e-07
453,3.1251e-07,2.5695e-07,2.5667e-07,4.1064e-08,2.558e-07
454,3.1021e-07,2.1206e-07,2.1252e-07,3.4264e-08,2.1224e-07
455,3.1229e-07,1.7609e-07,1.7539e-07,2.8763e-08,1.7574e-07
456,3.0718e-07,1.4622e-07,1.4541e-07,2.4148e-08,1.4581e-07
457,3.1429e-07,3.1043e-07,1.2084e-07,2.0078e-08,1.2113e-07
458,3.0985e-07,2.5637e-07,1.0049e-07,1.6839e-08,1.0045e-07
459,3.0862e-07,2.1252e-07,8.4139e-08,1.4099e-08,8.4106e-08
460,3.0941e-07,1.7658e-07,7.0193e-08,1.1787e-08,7.0153e-08
461,3.0866e-07,1.4641e-07,5.8505e-08,9.8909e-09,5.874e-08
462,3.1147e-07,3.1085e-07,3.1025e-07,3.1037e-07,4.9152e-08
463,3.0824e-07,2.5632e-07,2.5638e-07,2.5609e-07,4.1173e-08
464,3.0769e-07,2.128e-07,2.1272e-07,2.1213e-07,3.4386e-08
465,3.0705e-07,1.7617e-07,1.7568e-07,1.7559e-07,2.8897e-08
466,3.0693e-07,1.4625e-07,1.4572e-07,1.4526e-07,2.4213e-08
467,3.0862e-07,3.1064e-07,1.2094e-07,1.208e-07,2.032e-08
468,3.0697e-07,2.5646e-07,1.0075e-07,1.0065e-07,1.698e-08
469,3.0817e-07,2.1239e-07,8.3876e-08,8.3874e-08,1.4257e-08
470,3.1369e-07,1.761e-07,7.0029e-08,6.9771e-08,1.1936e-08
471,3.1016e-07,1.4646e-07,5.8535e-08,5.8277e-08,9.9867e-09
472,3.0777e-07,3.1005e-07,3.1021e-07,4.8885e-08,8.2804e-09
473,3.139e-07,2.5655e-07,2.5614e-07,4.085e-08,6.9158e-09
474,3.1501e-07,2.1238e-07,2.1265e-07,3.43e-08,5.801e-09
475,3.0981e-07,1.7629e-07,1.7519e-07,2.8622e-08,4.8293e-09
476,3.1297e-07,1.464e-07,1.4565e-07,2.4059e-08,4.0269e-09
477,3.0792e-07,3.1034e-07,1.2124e-07,2.0086e-08,3.3662e-09
478,3.1288e-07,2.567e-07,1.0104e-07,1.6838e-08,2.8176e-09
479,3.1311e-07,2.1184e-07,8.4559e-08,1.4096e-08,2.3494e-09
480,3.1142e-07,1.7657e-07,7.0426e-08,1.1806e-08,1.9757e-09
481,3.1244e-07,1.4626e-07,5.892e-08,9.8531e-09,1.6445e-09
482,3.1008e-07,3.1029e-07,3.0964e-07,3.0938e-07,1.3719e-09
483,3.1336e-07,2.5638e-07,2.5738e-07,2.5706e-07,1.1508e-09
484,3.1333e-07,2.1247e-07,2.1261e-07,2.1192e-07,9.5578e-10
485,3.1258e-07,1.7615e-07,1.7591e-07,1.7551e-07,7.9569e-10
486,3.1107e-07,1.461e-07,1.4578e-07,1.4525e-07,6.6384e-10
487,3.0984e-07,3.0977e-07,1.2113e-07,1.2136e-07,5.535e-10
488,3.1257e-07,2.5647e-07,1.0094e-07,1.0099e-07,4.6144e-10
489,3.1123e-07,2.129e-07,8.4491e-08,8.4004e-08,3.8389e-10
490,3.0845e-07,1.7577e-07,7.0804e-08,7.0518e-08,3.2099e-10
491,3.0966e-07,1.4632e-07,5.9062e-08,5.8667e-08,2.6828e-10
492,3.1307e-07,3.1006e-07,3.1051e-07,4.9167e-08,2.2334e-10
493,3.1272e-07,2.5686e-07,2.5601e-07,4.1153e-08,1.8592e-10
494,3.1384e-07,2.1255e-07,2.1259e-07,3.4554e-08,1.5519e-10
495,3.1437e-07,1.7583e-07,1.7613e-07,2.8944e-08,1.2911e-10
496,3.1608e-07,1.46e-07,1.4564e-07,2.4271e-08,1.0752e-10
497,3.0989e-07,3.1037e-07,1.2098e-07,2.0365e-08,8.9267e-11
498,3.1228e-07,2.5612e-07,1.0071e-07,1.6997e-08,7.4432e-11
499,3.1018e-07,2.1286e-07,8.3941e-08,1.4159e-08,6.2224e-11
500,3.1007e-07,1.7636e-07,7.0094e-08,1.1844e-08,5.1838e-11
501,3.0925e-07,1.4589e-07,5.8952e-08,9.9397e-09,4.3068e-11


==> figures/taubatch_mc1.dat <==
2,0.97838,0.98823,0.98595,0.97945,0.98657
3,0.96882,0.98324,0.97994,0.97097,0.98074
4,0.9553,0.97637,0.97163,0.95947,0.97261
5,0.9365,0.96708,0.96034,0.94427,0.96146
6,0.91086,0.95477,0.94535,0.92471,0.94654
7,0.87687,0.93886,0.92593,0.90027,0.92711
8,0.83332,0.91878,0.90146,0.87068,0.90262
9,0.77985,0.89411,0.87154,0.83598,0.87278
10,0.71735,0.86459,0.83607,0.79651,0.8377
11,0.64805,0.83022,0.79534,0.75291,0.79786
12,0.57524,0.7913,0.75004,0.70601,0.75402
13,0.50249,0.74842,0.70118,0.65677,0.70711
14,0.43297,0.70239,0.65,0.60615,0.65813
15,0.36895,0.65419,0.59776,0.55507,0.60801
16,0.31172,0.6048,0.54563,0.50432,0.55762
17,0.26168,0.55518,0.4946,0.4546,0.50774
18,0.21865,0.50616,0.44539,0.40651,0.45904
19,0.18209,0.45848,0.39849,0.36056,0.41214
20,0.15128,0.41279,0.35422,0.3172,0.36752
21,0.12548,0.36962,0.31283,0.27679,0.32562
22,0.10397,0.32937,0.27453,0.2396,0.28674
23,0.086069,0.2923,0.23948,0.20581,0.2511
24,0.071215,0.25855,0.2078,0.1755,0.21884
25,0.058903,0.22809,0.17947,0.14867,0.18995
26,0.048707,0.20078,0.15439,0.12522,0.16435
27,0.040269,0.17642,0.13232,0.10496,0.14188
28,0.033289,0.15476,0.11301,0.087648,0.12231
29,0.027516,0.13554,0.096176,0.072976,0.10535
30,0.022743,0.11853,0.081538,0.060629,0.090724
31,0.018798,0.1035,0.068856,0.050291,0.078119
32,0.015536,0.090276,0.057918,0.041669,0.067238
33,0.01284,0.078677,0.048537,0.034499,0.057803
34,0.010612,0.068529,0.040542,0.028546,0.049577
35,0.0087704,0.059651,0.033772,0.023612,0.04237
36,0.0072484,0.051859,0.028072,0.019525,0.036048
37,0.0059905,0.044979,0.023296,0.016143,0.030515
38,0.0049508,0.038867,0.019308,0.013345,0.025704
39,0.0040916,0.033417,0.01599,0.011031,0.021555
40,0.0033815,0.028559,0.013233,0.0091174,0.018008
41,0.0027946,0.024255,0.010947,0.0075357,0.015
42,0.0023096,0.020478,0.0090533,0.0062282,0.012466
43,0.0019088,0.017199,0.0074855,0.0051475,0.010343
44,0.0015775,0.014384,0.0061883,0.0042542,0.0085716
45,0.0013037,0.011989,0.0051154,0.0035159,0.0070975
46,0.0010775,0.0099688,0.0042282,0.0029058,0.0058734
47,0.00089046,0.0082738,0.0034947,0.0024015,0.0048585
48,0.00073591,0.0068581,0.0028884,0.0019847,0.0040178
49,0.0006082,0.0056795,0.0023872,0.0016403,0.0033219
50,0.00050264,0.0047004,0.001973,0.0013556,0.0027461
51,0.0004154,0.0038884,0.0016306,0.0011203,0.00227
52,0.00034332,0.0032157,0.0013476,0.00092589,0.0018763
53,0.00028374,0.0026588,0.0011138,0.0007652,0.0015508
54,0.00023451,0.0021981,0.00092046,0.0006324,0.0012817
55,0.0001938,0.001817,0.00076072,0.00052264,0.0010593
56,0.00016017,0.0015018,0.00062869,0.00043194,0.0008755
57,0.00013237,0.0012413,0.00051958,0.00035697,0.00072357
58,0.00010939,0.0010259,0.00042941,0.00029502,0.000598
59,9.0415e-05,0.00084793,0.00035488,0.00024382,0.00049422
60,7.472e-05,0.00070079,0.00029329,0.0002015,0.00040845
61,6.1759e-05,0.00057918,0.00024239,0.00016653,0.00033756
62,5.1052e-05,0.00047867,0.00020032,0.00013763,0.00027898
63,4.2188e-05,0.0003956,0.00016555,0.00011374,0.00023056
64,3.4858e-05,0.00032694,0.00013682,9.4003e-05,0.00019055
65,2.8794e-05,0.0002702,0.00011308,7.7688e-05,0.00015748
66,2.3806e-05,0.00022331,9.345e-05,6.4205e-05,0.00013015
67,1.9671e-05,0.00018455,7.7231e-05,5.3062e-05,0.00010756
68,1.626e-05,0.00015252,6.3828e-05,4.3853e-05,8.8891e-05
69,1.3436e-05,0.00012605,5.275e-05,3.6242e-05,7.3464e-05
70,1.1099e-05,0.00010418,4.3595e-05,2.9952e-05,6.0714e-05
71,9.1788e-06,8.6094e-05,3.6029e-05,2.4754e-05,5.0177e-05
72,7.5853e-06,7.1154e-05,2.9779e-05,2.0458e-05,4.1468e-05
73,6.2664e-06,5.8805e-05,2.4611e-05,1.6907e-05,3.4271e-05
74,5.1859e-06,4.8599e-05,2.034e-05,1.3973e-05,2.8323e-05
75,4.2976e-06,4.0165e-05,1.6809e-05,1.1548e-05,2.3408e-05
76,3.5566e-06,3.3193e-05,1.3891e-05,9.5438e-06,1.9345e-05
77,2.9573e-06,2.7437e-05,1.1481e-05,7.8876e-06,1.5988e-05
78,2.4488e-06,2.2675e-05,9.4882e-06,6.5186e-06,1.3213e-05
79,2.0268e-06,1.874e-05,7.8412e-06,5.3873e-06,1.092e-05
80,1.6889e-06,1.5487e-05,6.4806e-06,4.4523e-06,9.0247e-06
81,1.3985e-06,1.2799e-05,5.3564e-06,3.6797e-06,7.4584e-06
82,1.173e-06,1.0591e-05,4.4457e-06,3.0655e-06,6.164e-06
83,9.8998e-07,8.7537e-06,3.6752e-06,2.5339e-06,5.0942e-06
84,8.4405e-07,7.2358e-06,3.0374e-06,2.0957e-06,4.2101e-06
85,7.2138e-07,5.9799e-06,2.5115e-06,1.7313e-06,3.4794e-06
86,6.1798e-07,4.9431e-06,2.0763e-06,1.4313e-06,2.8755e-06
87,5.2589e-07,4.1198e-06,1.7158e-06,1.1833e-06,2.3765e-06
88,4.5082e-07,3.4067e-06,1.4182e-06,9.7865e-07,1.964e-06
89,3.9261e-07,2.8171e-06,1.1724e-06,8.088e-07,1.6232e-06
90,3.6252e-07,2.3288e-06,9.6944e-07,6.6833e-07,1.3415e-06
91,3.393e-07,1.9256e-06,8.0188e-07,5.5221e-07,1.1086e-06
92,3.2496e-07,1.665e-06,7.6268e-07,4.5672e-07,9.1624e-07
93,3.259e-07,1.3781e-06,6.3175e-07,3.7771e-07,7.5722e-07
94,3.1491e-07,1.1411e-06,5.2493e-07,3.1207e-07,6.258e-07
95,3.1491e-07,9.4514e-07,4.353e-07,2.581e-07,5.1719e-07
96,3.1824e-07,7.8237e-07,3.6128e-07,2.1336e-07,4.2743e-07
97,3.1264e-07,7.6846e-07,2.995e-07,1.7636e-07,3.5325e-07
98,3.0973e-07,6.3808e-07,2.4947e-07,1.459e-07,2.9194e-07
99,3.0724e-07,5.2876e-07,2.0691e-07,1.2065e-07,2.4127e-07
100,3.0414e-07,4.3926e-07,1.7221e-07,9.9726e-08,1.994e-07
101,3.1098e-07,3.6421e-07,1.4279e-07,8.2456e-08,1.6479e-07
102,3.1113e-07,4.579e-07,3.3793e-07,3.1555e-07,3.7189e-07
103,3.1006e-07,3.7979e-07,2.8038e-07,2.62e-07,3.0809e-07
104,3.1003e-07,3.1504e-07,2.3205e-07,2.1788e-07,2.5569e-07
105,3.0885e-07,2.618e-07,1.9265e-07,1.8039e-07,2.1197e-07
106,3.0886e-07,2.17e-07,1.5965e-07,1.4983e-07,1.7636e-07
107,3.1073e-07,3.553e-07,1.3291e-07,1.25e-07,1.4627e-07
108,3.0939e-07,2.9377e-07,1.1065e-07,1.0425e-07,1.2228e-07
109,3.1395e-07,2.4399e-07,9.1899e-08,8.6758e-08,1.0177e-07
110,3.098e-07,2.0216e-07,7.6731e-08,7.2579e-08,8.4795e-08
111,3.1277e-07,1.6781e-07,6.4128e-08,6.0795e-08,7.1118e-08
112,3.1189e-07,3.2178e-07,3.1084e-07,5.0995e-08,5.9401e-08
113,3.1617e-07,2.672e-07,2.569e-07,4.2454e-08,4.9791e-08
114,3.0923e-07,2.2047e-07,2.1229e-07,3.5596e-08,4.1852e-08
115,3.1117e-07,1.8332e-07,1.7648e-07,2.9769e-08,3.4886e-08
116,3.1e-07,1.5244e-07,1.4625e-07,2.4933e-08,2.9166e-08
117,3.1147e-07,3.1195e-07,1.2156e-07,2.0839e-08,2.4284e-08
118,3.1323e-07,2.5899e-07,1.0122e-07,1.7455e-08,2.0292e-08
119,3.1226e-07,2.1378e-07,8.4348e-08,1.4559e-08,1.6986e-08
120,3.0888e-07,1.7775e-07,7.0431e-08,1.2179e-08,1.4159e-08
121,3.118e-07,1.4697e-07,5.9025e-08,1.0156e-08,1.1831e-08
122,3.0673e-07,3.1002e-07,3.0938e-07,3.0984e-07,9.8469e-09
123,3.0697e-07,2.5704e-07,2.5661e-07,2.5649e-07,8.2072e-09
124,3.0874e-07,2.1236e-07,2.1251e-07,2.1189e-07,6.8512e-09
125,3.1371e-07,1.7628e-07,1.755e-07,1.7601e-07,5.7269e-09
126,3.0626e-07,1.462e-07,1.4576e-07,1.4523e-07,4.7655e-09
127,3.0808e-07,3.0952e-07,1.2088e-07,1.2049e-07,3.9636e-09
128,3.1307e-07,2.5623e-07,1.009e-07,1.0043e-07,3.3073e-09
129,3.203e-07,2.1267e-07,8.4079e-08,8.3765e-08,2.7536e-09
130,3.1323e-07,1.7633e-07,7.0126e-08,7.0018e-08,2.2948e-09
131,3.0789e-07,1.4607e-07,5.8676e-08,5.828e-08,1.9204e-09
132,3.1105e-07,3.0971e-07,3.0998e-07,4.8839e-08,1.5939e-09
133,3.1381e-07,2.5619e-07,2.5684e-07,4.1025e-08,1.3289e-09
134,3.1149e-07,2.1187e-07,2.1213e-07,3.4225e-08,1.106e-09
135,3.1206e-07,1.7618e-07,1.7536e-07,2.8706e-08,9.2197e-10
136,3.1237e-07,1.4628e-07,1.4536e-07,2.4067e-08,7.6426e-10
137,3.1327e-07,3.1004e-07,1.2072e-07,2.0188e-08,6.3649e-10
138,3.1225e-07,2.5641e-07,1.0053e-07,1.6816e-08,5.3111e-10
139,3.1618e-07,2.1244e-07,8.3498e-08,1.4123e-08,4.4209e-10
140,3.085e-07,1.7614e-07,6.9572e-08,1.175e-08,3.6837e-10
141,3.13e-07,1.4606e-07,5.8093e-08,9.8463e-09,3.0716e-10
142,3.0309e-07,3.0998e-07,3.1019e-07,3.1084e-07,2.5482e-10
143,3.0569e-07,2.5659e-07,2.561e-07,2.5664e-07,2.1158e-10
144,3.1245e-07,2.122e-07,2.1232e-07,2.1219e-07,1.7587e-10
145,3.112e-07,1.7587e-07,1.7578e-07,1.754e-07,1.4642e-10
146,3.0865e-07,1.4609e-07,1.4577e-07,1.4513e-07,1.2221e-10
147,3.1391e-07,3.1077e-07,1.2173e-07,1.2057e-07,1.0155e-10
148,3.1443e-07,2.5678e-07,1.0093e-07,1.0039e-07,8.4483e-11
149,3.0904e-07,2.1219e-07,8.4404e-08,8.3675e-08,7.0254e-11
150,3.0602e-07,1.7633e-07,7.0475e-08,6.9805e-08,5.8532e-11
151,3.1005e-07,1.4598e-07,5.8908e-08,5.8325e-08,4.8609e-11
152,3.1025e-07,3.0985e-07,3.1059e-07,4.8772e-08,3.1005e-07
153,3.1318e-07,2.5643e-07,2.5653e-07,4.0865e-08,2.5627e-07
154,3.1357e-07,2.1238e-07,2.1187e-07,3.4211e-08,2.1246e-07
155,3.1473e-07,1.7567e-07,1.7565e-07,2.8742e-08,1.7623e-07
156,3.1265e-07,1.4606e-07,1.4597e-07,2.3894e-08,1.4532e-07
157,3.1034e-07,3.0997e-07,1.2139e-07,2.0036e-08,1.2099e-07
158,3.1146e-07,2.5608e-07,1.0083e-07,1.6802e-08,1.0096e-07
159,3.1193e-07,2.1222e-07,8.4125e-08,1.3999e-08,8.4434e-08
160,3.1269e-07,1.7607e-07,7.0215e-08,1.1686e-08,7.0405e-08
161,3.0918e-07,1.4605e-07,5.8603e-08,9.7868e-09,5.877e-08
162,3.1117e-07,3.0929e-07,3.1039e-07,3.0967e-07,4.9328e-08
163,3.1107e-07,2.5668e-07,2.563e-07,2.5638e-07,4.1206e-08
164,3.0723e-07,2.1198e-07,2.1256e-07,2.1169e-07,3.4658e-08
165,3.1101e-07,1.7589e-07,1.7543e-07,1.7568e-07,2.8807e-08
166,3.1469e-07,1.4619e-07,1.4534e-07,1.4583e-07,2.4201e-08
167,3.1003e-07,3.1e-07,1.2095e-07,1.2093e-07,2.0213e-08
168,3.0894e-07,2.5635e-07,1.0072e-07,1.008e-07,1.6909e-08
169,3.1e-07,2.1223e-07,8.3999e-08,8.4232e-08,1.4136e-08
170,3.0199e-07,1.7589e-07,6.9978e-08,7.0878e-08,1.1823e-08
171,3.1004e-07,1.458e-07,5.8627e-08,5.9113e-08,9.924e-09
172,3.0612e-07,3.1078e-07,3.0992e-07,4.9471e-08,8.2931e-09
173,3.151e-07,2.5658e-07,2.561e-07,4.1435e-08,6.9462e-09
174,3.0917e-07,2.1269e-07,2.1177e-07,3.4748e-08,5.8033e-09
175,3.0665e-07,1.7586e-07,1.7587e-07,2.9069e-08,4.84e-09
176,3.0418e-07,1.4614e-07,1.4568e-07,2.4448e-08,4.034e-09
177,3.109e-07,3.1035e-07,1.2068e-07,2.0473e-08,3.3882e-09
178,3.1201e-07,2.5664e-07,1.0035e-07,1.7144e-08,2.8296e-09
179,3.1361e-07,2.1288e-07,8.4251e-08,1.436e-08,2.353e-09
180,3.1013e-07,1.7564e-07,6.9871e-08,1.2034e-08,1.9647e-09
181,3.0736e-07,1.4623e-07,5.8574e-08,1.0035e-08,1.6321e-09
182,3.13e-07,3.097e-07,3.1062e-07,3.0949e-07,1.3607e-09
183,3.1176e-07,2.5607e-07,2.5632e-07,2.5629e-07,1.1369e-09
184,3.1084e-07,2.1314e-07,2.1215e-07,2.1233e-07,9.4857e-10
185,3.0565e-07,1.7572e-07,1.7585e-07,1.754e-07,7.9399e-10
186,3.0826e-07,1.4676e-07,1.4582e-07,1.4518e-07,6.6171e-10
187,3.1033e-07,3.0988e-07,1.2119e-07,1.2087e-07,5.5178e-10
188,3.088e-07,2.5724e-07,1.0077e-07,1.0043e-07,4.5994e-10
189,3.0965e-07,2.1311e-07,8.3941e-08,8.3631e-08,3.8249e-10
190,3.1116e-07,1.7605e-07,7.0309e-08,6.9913e-08,3.2062e-10
191,3.0945e-07,1.4634e-07,5.8831e-08,5.8494e-08,2.6662e-10
192,3.125e-07,3.1095e-07,3.1101e-07,4.8901e-08,2.2149e-10
193,3.1035e-07,2.5673e-07,2.5631e-07,4.1066e-08,1.8443e-10
194,3.0936e-07,2.1211e-07,2.1232e-07,3.4325e-08,1.5361e-10
195,3.1375e-07,1.7611e-07,1.7599e-07,2.8748e-08,1.2773e-10
196,3.134e-07,1.4614e-07,1.4595e-07,2.3971e-08,1.0636e-10
197,3.1097e-07,3.1028e-07,1.2089e-07,2.0129e-08,8.8534e-11
198,3.1396e-07,2.568e-07,1.0082e-07,1.678e-08,7.3638e-11
199,3.0892e-07,2.1212e-07,8.4256e-08,1.3991e-08,6.1272e-11
200,3.0709e-07,1.767e-07,7.0548e-08,1.1665e-08,5.0901e-11
201,3.1005e-07,1.4685e-07,5.9068e-08,9.8221e-09,4.2344e-11
202,3.1112e-07,3.0961e-07,3.0966e-07,3.095e-07,3.1018e-07
203,3.1375e-07,2.5679e-07,2.5646e-07,2.5656e-07,2.5619e-07
204,3.0922e-07,2.1237e-07,2.1222e-07,2.1186e-07,2.1204e-07
205,3.0728e-07,1.76e-07,1.7608e-07,1.7572e-07,1.7577e-07
206,3.0732e-07,1.4621e-07,1.4613e-07,1.4576e-07,1.4545e-07
207,3.1237e-07,3.0904e-07,1.2111e-07,1.2122e-07,1.2069e-07
208,3.1295e-07,2.5645e-07,1.0146e-07,1.0084e-07,1.0075e-07
209,3.1062e-07,2.1232e-07,8.4859e-08,8.4075e-08,8.3811e-08
210,3.1097e-07,1.7667e-07,7.0364e-08,7.0101e-08,6.9965e-08
211,3.1228e-07,1.4638e-07,5.8994e-08,5.8569e-08,5.8546e-08
212,3.1084e-07,3.1034e-07,3.0944e-07,4.9011e-08,4.8986e-08
213,3.1098e-07,2.5721e-07,2.5643e-07,4.1155e-08,4.0957e-08
214,3.16e-07,2.1325e-07,2.1238e-07,3.4503e-08,3.4505e-08
215,3.116e-07,1.7574e-07,1.755e-07,2.8829e-08,2.8974e-08
216,3.0899e-07,1.4592e-07,1.4593e-07,2.4047e-08,2.4143e-08
217,3.0764e-07,3.1027e-07,1.2113e-07,2.0209e-08,2.0193e-08
218,3.1365e-07,2.571e-07,1.0074e-07,1.6851e-08,1.6872e-08
219,3.0978e-07,2.1216e-07,8.4273e-08,1.4095e-08,1.4154e-08
220,3.0497e-07,1.757e-07,7.0351e-08,1.1847e-08,1.1875e-08
221,3.0696e-07,1.466e-07,5.9132e-08,9.8844e-09,9.9156e-09
222,3.1403e-07,3.1006e-07,3.0961e-07,3.1078e-07,8.2729e-09
223,3.0942e-07,2.5692e-07,2.5627e-07,2.5626e-07,6.9482e-09
224,3.1148e-07,2.1179e-07,2.1151e-07,2.1175e-07,5.8152e-09
225,3.0781e-07,1.7656e-07,1.7604e-07,1.7621e-07,4.8697e-09
226,3.1298e-07,1.4634e-07,1.4622e-07,1.4549e-07,4.0542e-09
227,3.0775e-07,3.1076e-07,1.2145e-07,1.2083e-07,3.387e-09
228,3.089e-07,2.5646e-07,1.0093e-07,1.0033e-07,2.8367e-09
229,3.1357e-07,2.1244e-07,8.4377e-08,8.4173e-08,2.3622e-09
230,3.1103e-07,1.7596e-07,7.0203e-08,7.0122e-08,1.9779e-09
231,3.1072e-07,1.4641e-07,5.8698e-08,5.8393e-08,1.6414e-09
232,3.0846e-07,3.1014e-07,3.1003e-07,4.9105e-08,1.3673e-09
233,3.1271e-07,2.5635e-07,2.5638e-07,4.1036e-08,1.1422e-09
234,3.1086e-07,2.125e-07,2.1216e-07,3.433e-08,9.487e-10
235,3.085e-07,1.7618e-07,1.7554e-07,2.8735e-08,7.9218e-10
236,3.0956e-07,1.4683e-07,1.4598e-07,2.3998e-08,6.5956e-10
237,3.116e-07,3.1076e-07,1.2096e-07,2.0191e-08,5.4972e-10
238,3.0763e-07,2.5651e-07,1.0077e-07,1.6928e-08,4.5861e-10
239,3.1447e-07,2.1224e-07,8.4259e-08,1.4137e-08,3.819e-10
240,3.1255e-07,1.7614e-07,7.0129e-08,1.1784e-08,3.1793e-10
241,3.0833e-07,1.462e-07,5.8626e-08,9.8558e-09,2.6498e-10
242,3.12e-07,3.1023e-07,3.095e-07,3.1001e-07,2.2077e-10
243,3.0811e-07,2.5646e-07,2.5683e-07,2.5677e-07,1.8402e-10
244,3.1059e-07,2.1217e-07,2.1219e-07,2.1255e-07,1.5311e-10
245,3.0821e-07,1.7599e-07,1.7583e-07,1.7576e-07,1.2799e-10
246,3.0778e-07,1.4601e-07,1.4565e-07,1.4575e-07,1.069e-10
247,3.0585e-07,3.1024e-07,1.2093e-07,1.2083e-07,8.9124e-11
248,3.1239e-07,2.564e-07,1.0106e-07,1.0073e-07,7.4559e-11
249,3.1392e-07,2.1209e-07,8.4265e-08,8.4329e-08,6.2197e-11
250,3.1581e-07,1.7566e-07,7.0369e-08,7.0247e-08,5.178e-11
251,3.1009e-07,1.464e-07,5.9205e-08,5.8844e-08,4.3159e-11
252,3.1193e-07,3.1095e-07,3.092e-07,4.9435e-08,3.1033e-07
253,3.0946e-07,2.5712e-07,2.5638e-07,4.1419e-08,2.5667e-07
254,3.1566e-07,2.1216e-07,2.1188e-07,3.4688e-08,2.1218e-07
255,3.1123e-07,1.7637e-07,1.7561e-07,2.8929e-08,1.7639e-07
256,3.1568e-07,1.463e-07,1.4598e-07,2.4143e-08,1.4545e-07
257,3.11e-07,3.0972e-07,1.2132e-07,2.0288e-08,1.205e-07
258,3.1179e-07,2.5661e-07,1.0076e-07,1.6969e-08,1.0081e-07
259,3.1032e-07,2.1263e-07,8.407e-08,1.4157e-08,8.4088e-08
260,3.1348e-07,1.7572e-07,7.039e-08,1.1952e-08,7.0242e-08
261,3.1055e-07,1.4558e-07,5.8828e-08,9.9907e-09,5.8663e-08
262,3.0741e-07,3.1023e-07,3.0986e-07,3.0924e-07,4.933e-08
263,3.1582e-07,2.5639e-07,2.5637e-07,2.5595e-07,4.1198e-08
264,3.0707e-07,2.1273e-07,2.1192e-07,2.1175e-07,3.45e-08
265,3.0868e-07,1.7591e-07,1.7569e-07,1.7569e-07,2.8914e-08
266,3.1152e-07,1.4615e-07,1.458e-07,1.4526e-07,2.4154e-08
267,3.1041e-07,3.1024e-07,1.215e-07,1.2062e-07,2.0252e-08
268,3.1165e-07,2.5639e-07,1.0097e-07,1.0035e-07,1.6849e-08
269,3.1313e-07,2.1222e-07,8.4244e-08,8.3679e-08,1.4096e-08
270,3.1177e-07,1.7581e-07,7.0585e-08,7.0084e-08,1.1807e-08
271,3.1581e-07,1.464e-07,5.8774e-08,5.8596e-08,9.8455e-09
272,3.051e-07,3.0988e-07,3.1024e-07,4.9058e-08,8.2447e-09
273,3.1511e-07,2.5671e-07,2.5662e-07,4.1025e-08,6.8651e-09
274,3.1599e-07,2.1254e-07,2.1167e-07,3.4294e-08,5.7564e-09
275,3.133e-07,1.7607e-07,1.756e-07,2.8751e-08,4.8032e-09
276,3.0889e-07,1.4621e-07,1.4629e-07,2.3992e-08,4.0038e-09
277,3.1142e-07,3.0999e-07,1.2092e-07,2.0181e-08,3.3415e-09
278,3.0753e-07,2.5626e-07,1.0078e-07,1.6859e-08,2.7963e-09
279,3.0649e-07,2.1273e-07,8.3996e-08,1.4167e-08,2.3357e-09
280,3.092e-07,1.7634e-07,7.0207e-08,1.1787e-08,1.9499e-09
281,3.1419e-07,1.4658e-07,5.8434e-08,9.8675e-09,1.6236e-09
282,3.1382e-07,3.1016e-07,3.1015e-07,3.1034e-07,1.3567e-09
283,3.0923e-07,2.5687e-07,2.5625e-07,2.5652e-07,1.1318e-09
284,3.0987e-07,2.1214e-07,2.1222e-07,2.1185e-07,9.4621e-10
285,3.1511e-07,1.7592e-07,1.7603e-07,1.7534e-07,7.8859e-10
286,3.1286e-07,1.4669e-07,1.4593e-07,1.4561e-07,6.5637e-10
287,3.1204e-07,3.1065e-07,1.2125e-07,1.2094e-07,5.4584e-10
288,3.1086e-07,2.5675e-07,1.0068e-07,1.0095e-07,4.5491e-10
289,3.1356e-07,2.1263e-07,8.3662e-08,8.3767e-08,3.7798e-10
290,3.0817e-07,1.7582e-07,7.026e-08,6.9973e-08,3.1492e-10
291,3.0873e-07,1.4612e-07,5.878e-08,5.8565e-08,2.6196e-10
292,3.11e-07,3.0934e-07,3.1011e-07,4.8967e-08,2.1889e-10
293,3.1142e-07,2.5629e-07,2.5644e-07,4.0886e-08,1.8232e-10
294,3.1076e-07,2.1281e-07,2.1234e-07,3.4198e-08,1.5152e-10
295,3.1219e-07,1.7603e-07,1.7589e-07,2.8707e-08,1.2623e-10
296,3.0771e-07,1.4605e-07,1.4552e-07,2.3942e-08,1.0538e-10
297,3.0936e-07,3.1072e-07,1.2111e-07,1.9998e-08,8.8098e-11
298,3.13e-07,2.5703e-07,1.0106e-07,1.681e-08,7.325e-11
299,3.1035e-07,2.1291e-07,8.4281e-08,1.4032e-08,6.0872e-11
300,3.0969e-07,1.7596e-07,7.0611e-08,1.1715e-08,5.0888e-11
301,3.0992e-07,1.4641e-07,5.9128e-08,9.8104e-09,4.2298e-11
302,3.1563e-07,3.1043e-07,3.1017e-07,3.1027e-07,3.0948e-07
303,3.0795e-07,2.5713e-07,2.5616e-07,2.5666e-07,2.5594e-07
304,3.0926e-07,2.1233e-07,2.1268e-07,2.1185e-07,2.1189e-07
305,3.0971e-07,1.7608e-07,1.7554e-07,1.7573e-07,1.7584e-07
306,3.1576e-07,1.4651e-07,1.4587e-07,1.4562e-07,1.4556e-07
307,3.1073e-07,3.1019e-07,1.2132e-07,1.2084e-07,1.2137e-07
308,3.0976e-07,2.5679e-07,1.0101e-07,1.0065e-07,1.0063e-07
309,3.1129e-07,2.1175e-07,8.4226e-08,8.3721e-08,8.4023e-08
310,3.1113e-07,1.7581e-07,6.9997e-08,6.9655e-08,7.0375e-08
311,3.1313e-07,1.4697e-07,5.8875e-08,5.833e-08,5.8692e-08
312,3.1066e-07,3.11e-07,3.105e-07,4.8987e-08,4.9332e-08
313,3.1218e-07,2.5624e-07,2.5629e-07,4.0971e-08,4.1117e-08
314,3.0842e-07,2.1275e-07,2.1262e-07,3.4062e-08,3.4604e-08
315,3.1299e-07,1.7585e-07,1.7548e-07,2.8601e-08,2.8915e-08
316,3.1174e-07,1.4636e-07,1.4561e-07,2.3908e-08,2.4235e-08
317,3.1161e-07,3.1008e-07,1.2124e-07,2.0089e-08,2.0291e-08
318,3.0904e-07,2.5652e-07,1.0094e-07,1.6788e-08,1.7028e-08
319,3.041e-07,2.1286e-07,8.404e-08,1.3993e-08,1.4233e-08
320,3.1392e-07,1.7624e-07,7.0142e-08,1.1684e-08,1.1877e-08
321,3.0997e-07,1.4609e-07,5.8675e-08,9.7984e-09,9.9233e-09
322,3.0804e-07,3.1059e-07,3.1033e-07,3.1083e-07,8.2834e-09
323,3.1753e-07,2.57e-07,2.563e-07,2.5695e-07,6.9095e-09
324,3.1513e-07,2.1312e-07,2.1208e-07,2.1197e-07,5.7822e-09
325,3.1143e-07,1.7623e-07,1.7524e-07,1.7586e-07,4.8376e-09
326,3.0963e-07,1.4629e-07,1.4564e-07,1.4566e-07,4.0303e-09
327,3.0731e-07,3.1038e-07,1.2117e-07,1.2137e-07,3.3738e-09
328,3.1254e-07,2.5594e-07,1.0116e-07,1.0113e-07,2.8221e-09
329,3.1246e-07,2.1257e-07,8.4282e-08,8.4348e-08,2.364e-09
330,3.0506e-07,1.7612e-07,7.0388e-08,7.0477e-08,1.9674e-09
331,3.0726e-07,1.4628e-07,5.8649e-08,5.8845e-08,1.6427e-09
332,3.0866e-07,3.0986e-07,3.0969e-07,4.9492e-08,1.3643e-09
333,3.1234e-07,2.5691e-07,2.5615e-07,4.1208e-08,1.1347e-09
334,3.0721e-07,2.1248e-07,2.1224e-07,3.4608e-08,9.4905e-10
335,3.0822e-07,1.7596e-07,1.7613e-07,2.9116e-08,7.9057e-10
336,3.1017e-07,1.4603e-07,1.4564e-07,2.4323e-08,6.6098e-10
337,3.1106e-07,3.097e-07,1.2082e-07,2.0415e-08,5.5069e-10
338,3.0982e-07,2.5569e-07,1.0097e-07,1.7083e-08,4.5992e-10
339,3.1584e-07,2.1206e-07,8.4286e-08,1.4288e-08,3.8267e-10
340,3.1116e-07,1.7622e-07,7.0301e-08,1.1957e-08,3.1778e-10
341,3.1498e-07,1.4631e-07,5.8592e-08,9.9473e-09,2.6584e-10
342,3.0893e-07,3.0955e-07,3.0994e-07,3.1042e-07,2.2186e-10
343,3.0941e-07,2.5644e-07,2.5608e-07,2.5603e-07,1.8458e-10
344,3.0841e-07,2.1238e-07,2.1217e-07,2.1188e-07,1.5371e-10
345,3.1145e-07,1.7609e-07,1.7574e-07,1.7583e-07,1.2795e-10
346,3.1496e-07,1.4632e-07,1.459e-07,1.4567e-07,1.0636e-10
347,3.1163e-07,3.0988e-07,1.2143e-07,1.2093e-07,8.8639e-11
348,3.1004e-07,2.5704e-07,1.0112e-07,1.0066e-07,7.3467e-11
349,3.0863e-07,2.1249e-07,8.4139e-08,8.3762e-08,6.103e-11
350,3.1114e-07,1.7582e-07,7.0162e-08,6.9753e-08,5.0881e-11
351,3.0992e-07,1.4665e-07,5.8669e-08,5.8493e-08,4.241e-11
352,3.1054e-07,3.0995e-07,3.0974e-07,4.9084e-08,3.1019e-07
353,3.087e-07,2.5675e-07,2.5605e-07,4.09e-08,2.5631e-07
354,3.0989e-07,2.1253e-07,2.1242e-07,3.438e-08,2.1228e-07
355,3.0836e-07,1.7645e-07,1.7557e-07,2.8833e-08,1.7596e-07
356,3.1237e-07,1.4612e-07,1.4583e-07,2.406e-08,1.4589e-07
357,3.0468e-07,3.0953e-07,1.2074e-07,2.0181e-08,1.2114e-07
358,3.0798e-07,2.5603e-07,1.0082e-07,1.6838e-08,1.0099e-07
359,3.0668e-07,2.1214e-07,8.4088e-08,1.4073e-08,8.411e-08
360,3.106e-07,1.7594e-07,7.0304e-08,1.1835e-08,7.0211e-08
361,3.1077e-07,1.464e-07,5.896e-08,9.8367e-09,5.8772e-08
362,3.0891e-07,3.0966e-07,3.0992e-07,3.0916e-07,4.9047e-08
363,3.1169e-07,2.5637e-07,2.5636e-07,2.5641e-07,4.0941e-08
364,3.1214e-07,2.1265e-07,2.1226e-07,2.1249e-07,3.4136e-08
365,3.0917e-07,1.7587e-07,1.7556e-07,1.7567e-07,2.8541e-08
366,3.1985e-07,1.4634e-07,1.4543e-07,1.4575e-07,2.3984e-08
367,3.0946e-07,3.0979e-07,1.2087e-07,1.2086e-07,1.9989e-08
368,3.1299e-07,2.5604e-07,1.0094e-07,1.0081e-07,1.6722e-08
369,3.1064e-07,2.1201e-07,8.4022e-08,8.3815e-08,1.4035e-08
370,3.0958e-07,1.7628e-07,7.0305e-08,7.0185e-08,1.1662e-08
371,3.0837e-07,1.4625e-07,5.851e-08,5.8514e-08,9.7723e-09
372,3.0416e-07,3.1066e-07,3.1028e-07,4.9e-08,8.2079e-09
373,3.1019e-07,2.5664e-07,2.5684e-07,4.1121e-08,6.8476e-09
374,3.1346e-07,2.1243e-07,2.1241e-07,3.431e-08,5.7198e-09
375,3.1232e-07,1.7653e-07,1.7513e-07,2.8819e-08,4.7734e-09
376,3.1738e-07,1.4633e-07,1.4623e-07,2.4132e-08,4.0106e-09
377,3.0698e-07,3.1008e-07,1.2155e-07,2.0081e-08,3.3497e-09
378,3.1543e-07,2.5656e-07,1.014e-07,1.6847e-08,2.8212e-09
379,3.1463e-07,2.1267e-07,8.4653e-08,1.4093e-08,2.3501e-09
380,3.1311e-07,1.7584e-07,7.0359e-08,1.1791e-08,1.9625e-09
381,3.1095e-07,1.4669e-07,5.8905e-08,9.9055e-09,1.6395e-09
382,3.086e-07,3.0998e-07,3.1106e-07,3.0978e-07,1.3652e-09
383,3.1091e-07,2.5667e-07,2.5648e-07,2.5605e-07,1.1384e-09
384,3.1087e-07,2.1233e-07,2.1201e-07,2.1222e-07,9.527e-10
385,3.0426e-07,1.7638e-07,1.7543e-07,1.7569e-07,7.9387e-10
386,3.1e-07,1.4644e-07,1.4549e-07,1.4576e-07,6.6369e-10
387,3.124e-07,3.101e-07,1.2138e-07,1.214e-07,5.5281e-10
388,3.1151e-07,2.5593e-07,1.0081e-07,1.0055e-07,4.6315e-10
389,3.1404e-07,2.1234e-07,8.3976e-08,8.3875e-08,3.8445e-10
390,3.1314e-07,1.7632e-07,7.0543e-08,6.9896e-08,3.2033e-10
391,3.0956e-07,1.4614e-07,5.8834e-08,5.8726e-08,2.666e-10
392,3.1292e-07,3.1051e-07,3.1009e-07,4.9037e-08,2.2349e-10
393,3.0956e-07,2.5636e-07,2.5653e-07,4.0933e-08,1.8625e-10
394,3.0681e-07,2.1189e-07,2.1225e-07,3.4372e-08,1.5436e-10
395,3.1142e-07,1.7621e-07,1.7607e-07,2.8783e-08,1.2885e-10
396,3.0932e-07,1.4619e-07,1.4579e-07,2.3996e-08,1.0749e-10
397,3.0788e-07,3.0993e-07,1.2109e-07,2.0083e-08,8.9529e-11
398,3.1738e-07,2.5666e-07,1.0066e-07,1.6819e-08,7.4672e-11
399,3.1512e-07,2.1229e-07,8.4172e-08,1.4106e-08,6.1821e-11
400,3.054e-07,1.7621e-07,7.0425e-08,1.1751e-08,5.1621e-11
401,3.0705e-07,1.4637e-07,5.8853e-08,9.8486e-09,4.3103e-11
402,3.0525e-07,3.1019e-07,3.1011e-07,3.103e-07,3.0997e-07
403,3.0974e-07,2.5668e-07,2.5622e-07,2.5622e-07,2.565e-07
404,3.0364e-07,2.1258e-07,2.1234e-07,2.1222e-07,2.1247e-07
405,3.1195e-07,1.7592e-07,1.7581e-07,1.7575e-07,1.7555e-07
406,3.0895e-07,1.4634e-07,1.4596e-07,1.4591e-07,1.4582e-07
407,3.0926e-07,3.0952e-07,1.2143e-07,1.2098e-07,1.2079e-07
408,3.1345e-07,2.564e-07,1.0131e-07,1.0054e-07,1.0079e-07
409,3.1073e-07,2.1222e-07,8.4208e-08,8.376e-08,8.3822e-08
410,3.1214e-07,1.7648e-07,7.0629e-08,6.9892e-08,7.0495e-08
411,3.0923e-07,1.4623e-07,5.8929e-08,5.8489e-08,5.8661e-08
412,3.0951e-07,3.1033e-07,3.0985e-07,4.9032e-08,4.9192e-08
413,3.094e-07,2.5676e-07,2.5668e-07,4.1196e-08,4.1192e-08
414,3.1459e-07,2.1239e-07,2.1264e-07,3.4504e-08,3.4349e-08
415,3.1122e-07,1.7632e-07,1.7575e-07,2.8972e-08,2.8881e-08
416,3.0907e-07,1.4682e-07,1.4557e-07,2.4135e-08,2.424e-08
417,3.0729e-07,3.0966e-07,1.2162e-07,2.0282e-08,2.0247e-08
418,3.0855e-07,2.5631e-07,1.0153e-07,1.6944e-08,1.6915e-08
419,3.0736e-07,2.1271e-07,8.4279e-08,1.4168e-08,1.4169e-08
420,3.0452e-07,1.7669e-07,7.0533e-08,1.1898e-08,1.1886e-08
421,3.1128e-07,1.4648e-07,5.9043e-08,9.9298e-09,9.8954e-09
422,3.1102e-07,3.0975e-07,3.1035e-07,3.1002e-07,8.3082e-09
423,3.1029e-07,2.5654e-07,2.5648e-07,2.5617e-07,6.9271e-09
424,3.1226e-07,2.127e-07,2.1195e-07,2.1239e-07,5.7792e-09
425,3.0806e-07,1.762e-07,1.7556e-07,1.7509e-07,4.8259e-09
426,3.1073e-07,1.4638e-07,1.4533e-07,1.4565e-07,4.0281e-09
427,3.0602e-07,3.1001e-07,1.2123e-07,1.2073e-07,3.3716e-09
428,3.0771e-07,2.568e-07,1.0075e-07,1.0054e-07,2.8069e-09
429,3.0654e-07,2.1271e-07,8.397e-08,8.3969e-08,2.3451e-09
430,3.0785e-07,1.7632e-07,7.0128e-08,6.9844e-08,1.9531e-09
431,3.1206e-07,1.4631e-07,5.8628e-08,5.8496e-08,1.6398e-09
432,3.1158e-07,3.0975e-07,3.1017e-07,4.8855e-08,1.3689e-09
433,3.1111e-07,2.5697e-07,2.5673e-07,4.109e-08,1.1404e-09
434,3.1311e-07,2.1296e-07,2.1223e-07,3.4425e-08,9.5281e-10
435,3.1064e-07,1.76e-07,1.7592e-07,2.8984e-08,7.9634e-10
436,3.1076e-07,1.4612e-07,1.4553e-07,2.4164e-08,6.6215e-10
437,3.0965e-07,3.097e-07,1.2125e-07,2.0214e-08,5.5328e-10
438,3.1052e-07,2.5691e-07,1.006e-07,1.6916e-08,4.5904e-10
439,3.1515e-07,2.1269e-07,8.3919e-08,1.4158e-08,3.8331e-10
440,3.1448e-07,1.7602e-07,7.033e-08,1.1821e-08,3.1932e-10
441,3.0762e-07,1.4623e-07,5.8651e-08,9.898e-09,2.6537e-10
442,3.1561e-07,3.1039e-07,3.1026e-07,3.0954e-07,2.2099e-10
443,3.0865e-07,2.5689e-07,2.5664e-07,2.5608e-07,1.8424e-10
444,3.0708e-07,2.1274e-07,2.1188e-07,2.1219e-07,1.536e-10
445,3.0845e-07,1.7567e-07,1.7569e-07,1.7558e-07,1.2838e-10
446,3.1301e-07,1.4648e-07,1.4523e-07,1.4577e-07,1.0684e-10
447,3.0916e-07,3.1043e-07,1.2117e-07,1.2107e-07,8.8755e-11
448,3.1092e-07,2.5647e-07,1.0064e-07,1.0048e-07,7.3929e-11
449,3.0753e-07,2.1271e-07,8.3695e-08,8.4347e-08,6.1601e-11
450,3.073e-07,1.7635e-07,6.9986e-08,7.0134e-08,5.1403e-11
451,3.0704e-07,1.4669e-07,5.8493e-08,5.8665e-08,4.2681e-11
452,3.1416e-07,3.1023e-07,3.0989e-07,4.9095e-08,3.1043e-07
453,3.1251e-07,2.5695e-07,2.5667e-07,4.1064e-08,2.558e-07
454,3.1021e-07,2.1206e-07,2.1252e-07,3.4264e-08,2.1224e-07
455,3.1229e-07,1.7609e-07,1.7539e-07,2.8763e-08,1.7574e-07
456,3.0718e-07,1.4622e-07,1.4541e-07,2.4148e-08,1.4581e-07
457,3.1429e-07,3.1043e-07,1.2084e-07,2.0078e-08,1.2113e-07
458,3.0985e-07,2.5637e-07,1.0049e-07,1.6839e-08,1.0045e-07
459,3.0862e-07,2.1252e-07,8.4139e-08,1.4099e-08,8.4106e-08
460,3.0941e-07,1.7658e-07,7.0193e-08,1.1787e-08,7.0153e-08
461,3.0866e-07,1.4641e-07,5.8505e-08,9.8909e-09,5.874e-08
462,3.1147e-07,3.1085e-07,3.1025e-07,3.1037e-07,4.9152e-08
463,3.0824e-07,2.5632e-07,2.5638e-07,2.5609e-07,4.1173e-08
464,3.0769e-07,2.128e-07,2.1272e-07,2.1213e-07,3.4386e-08
465,3.0705e-07,1.7617e-07,1.7568e-07,1.7559e-07,2.8897e-08
466,3.0693e-07,1.4625e-07,1.4572e-07,1.4526e-07,2.4213e-08
467,3.0862e-07,3.1064e-07,1.2094e-07,1.208e-07,2.032e-08
468,3.0697e-07,2.5646e-07,1.0075e-07,1.0065e-07,1.698e-08
469,3.0817e-07,2.1239e-07,8.3876e-08,8.3874e-08,1.4257e-08
470,3.1369e-07,1.761e-07,7.0029e-08,6.9771e-08,1.1936e-08
471,3.1016e-07,1.4646e-07,5.8535e-08,5.8277e-08,9.9867e-09
472,3.0777e-07,3.1005e-07,3.1021e-07,4.8885e-08,8.2804e-09
473,3.139e-07,2.5655e-07,2.5614e-07,4.085e-08,6.9158e-09
474,3.1501e-07,2.1238e-07,2.1265e-07,3.43e-08,5.801e-09
475,3.0981e-07,1.7629e-07,1.7519e-07,2.8622e-08,4.8293e-09
476,3.1297e-07,1.464e-07,1.4565e-07,2.4059e-08,4.0269e-09
477,3.0792e-07,3.1034e-07,1.2124e-07,2.0086e-08,3.3662e-09
478,3.1288e-07,2.567e-07,1.0104e-07,1.6838e-08,2.8176e-09
479,3.1311e-07,2.1184e-07,8.4559e-08,1.4096e-08,2.3494e-09
480,3.1142e-07,1.7657e-07,7.0426e-08,1.1806e-08,1.9757e-09
481,3.1244e-07,1.4626e-07,5.892e-08,9.8531e-09,1.6445e-09
482,3.1008e-07,3.1029e-07,3.0964e-07,3.0938e-07,1.3719e-09
483,3.1336e-07,2.5638e-07,2.5738e-07,2.5706e-07,1.1508e-09
484,3.1333e-07,2.1247e-07,2.1261e-07,2.1192e-07,9.5578e-10
485,3.1258e-07,1.7615e-07,1.7591e-07,1.7551e-07,7.9569e-10
486,3.1107e-07,1.461e-07,1.4578e-07,1.4525e-07,6.6384e-10
487,3.0984e-07,3.0977e-07,1.2113e-07,1.2136e-07,5.535e-10
488,3.1257e-07,2.5647e-07,1.0094e-07,1.0099e-07,4.6144e-10
489,3.1123e-07,2.129e-07,8.4491e-08,8.4004e-08,3.8389e-10
490,3.0845e-07,1.7577e-07,7.0804e-08,7.0518e-08,3.2099e-10
491,3.0966e-07,1.4632e-07,5.9062e-08,5.8667e-08,2.6828e-10
492,3.1307e-07,3.1006e-07,3.1051e-07,4.9167e-08,2.2334e-10
493,3.1272e-07,2.5686e-07,2.5601e-07,4.1153e-08,1.8592e-10
494,3.1384e-07,2.1255e-07,2.1259e-07,3.4554e-08,1.5519e-10
495,3.1437e-07,1.7583e-07,1.7613e-07,2.8944e-08,1.2911e-10
496,3.1608e-07,1.46e-07,1.4564e-07,2.4271e-08,1.0752e-10
497,3.0989e-07,3.1037e-07,1.2098e-07,2.0365e-08,8.9267e-11
498,3.1228e-07,2.5612e-07,1.0071e-07,1.6997e-08,7.4432e-11
499,3.1018e-07,2.1286e-07,8.3941e-08,1.4159e-08,6.2224e-11
500,3.1007e-07,1.7636e-07,7.0094e-08,1.1844e-08,5.1838e-11
501,3.0925e-07,1.4589e-07,5.8952e-08,9.9397e-09,4.3068e-11


==> figures/taubatch_mc2.dat <==
1,0.99999,1,0.99999,1,0.99999,1,0.99999,1,0.99999
6,0.91086,6,0.95477,11,0.79534,21,0.27679,51,0.00227
11,0.64805,11,0.83022,21,0.31283,41,0.0075357,101,1.6479e-07
16,0.31172,16,0.6048,31,0.068856,61,0.00016653,151,4.8609e-11
21,0.12548,21,0.36962,41,0.010947,81,3.6797e-06,201,4.2344e-11
26,0.048707,26,0.20078,51,0.0016306,101,8.2456e-08,251,4.3159e-11
31,0.018798,31,0.1035,61,0.00024239,121,1.0156e-08,301,4.2298e-11
36,0.0072484,36,0.051859,71,3.6029e-05,141,9.8463e-09,351,4.241e-11
41,0.0027946,41,0.024255,81,5.3564e-06,161,9.7868e-09,401,4.3103e-11
46,0.0010775,46,0.0099688,91,8.0188e-07,181,1.0035e-08,451,4.2681e-11
51,0.0004154,51,0.0038884,101,1.4279e-07,201,9.8221e-09,501,4.3068e-11
56,0.00016017,56,0.0015018,111,6.4128e-08,221,9.8844e-09,0,0
61,6.1759e-05,61,0.00057918,121,5.9025e-08,241,9.8558e-09,0,0
66,2.3806e-05,66,0.00022331,131,5.8676e-08,261,9.9907e-09,0,0
71,9.1788e-06,71,8.6094e-05,141,5.8093e-08,281,9.8675e-09,0,0
76,3.5566e-06,76,3.3193e-05,151,5.8908e-08,301,9.8104e-09,0,0
81,1.3985e-06,81,1.2799e-05,161,5.8603e-08,321,9.7984e-09,0,0
86,6.1798e-07,86,4.9431e-06,171,5.8627e-08,341,9.9473e-09,0,0
91,3.393e-07,91,1.9256e-06,181,5.8574e-08,361,9.8367e-09,0,0
96,3.1824e-07,96,7.8237e-07,191,5.8831e-08,381,9.9055e-09,0,0
101,3.1098e-07,101,3.6421e-07,201,5.9068e-08,401,9.8486e-09,0,0
106,3.0886e-07,106,2.17e-07,211,5.8994e-08,421,9.9298e-09,0,0
111,3.1277e-07,111,1.6781e-07,221,5.9132e-08,441,9.898e-09,0,0
116,3.1e-07,116,1.5244e-07,231,5.8698e-08,461,9.8909e-09,0,0
121,3.118e-07,121,1.4697e-07,241,5.8626e-08,481,9.8531e-09,0,0
126,3.0626e-07,126,1.462e-07,251,5.9205e-08,501,9.9397e-09,0,0
131,3.0789e-07,131,1.4607e-07,261,5.8828e-08,0,0,0,0
136,3.1237e-07,136,1.4628e-07,271,5.8774e-08,0,0,0,0
141,3.13e-07,141,1.4606e-07,281,5.8434e-08,0,0,0,0
146,3.0865e-07,146,1.4609e-07,291,5.878e-08,0,0,0,0
151,3.1005e-07,151,1.4598e-07,301,5.9128e-08,0,0,0,0
156,3.1265e-07,156,1.4606e-07,311,5.8875e-08,0,0,0,0
161,3.0918e-07,161,1.4605e-07,321,5.8675e-08,0,0,0,0
166,3.1469e-07,166,1.4619e-07,331,5.8649e-08,0,0,0,0
171,3.1004e-07,171,1.458e-07,341,5.8592e-08,0,0,0,0
176,3.0418e-07,176,1.4614e-07,351,5.8669e-08,0,0,0,0
181,3.0736e-07,181,1.4623e-07,361,5.896e-08,0,0,0,0
186,3.0826e-07,186,1.4676e-07,371,5.851e-08,0,0,0,0
191,3.0945e-07,191,1.4634e-07,381,5.8905e-08,0,0,0,0
196,3.134e-07,196,1.4614e-07,391,5.8834e-08,0,0,0,0
201,3.1005e-07,201,1.4685e-07,401,5.8853e-08,0,0,0,0
206,3.0732e-07,206,1.4621e-07,411,5.8929e-08,0,0,0,0
211,3.1228e-07,211,1.4638e-07,421,5.9043e-08,0,0,0,0
216,3.0899e-07,216,1.4592e-07,431,5.8628e-08,0,0,0,0
221,3.0696e-07,221,1.466e-07,441,5.8651e-08,0,0,0,0
226,3.1298e-07,226,1.4634e-07,451,5.8493e-08,0,0,0,0
231,3.1072e-07,231,1.4641e-07,461,5.8505e-08,0,0,0,0
236,3.0956e-07,236,1.4683e-07,471,5.8535e-08,0,0,0,0
241,3.0833e-07,241,1.462e-07,481,5.892e-08,0,0,0,0
246,3.0778e-07,246,1.4601e-07,491,5.9062e-08,0,0,0,0
251,3.1009e-07,251,1.464e-07,501,5.8952e-08,0,0,0,0
256,3.1568e-07,256,1.463e-07,0,0,0,0,0,0
261,3.1055e-07,261,1.4558e-07,0,0,0,0,0,0
266,3.1152e-07,266,1.4615e-07,0,0,0,0,0,0
271,3.1581e-07,271,1.464e-07,0,0,0,0,0,0
276,3.0889e-07,276,1.4621e-07,0,0,0,0,0,0
281,3.1419e-07,281,1.4658e-07,0,0,0,0,0,0
286,3.1286e-07,286,1.4669e-07,0,0,0,0,0,0
291,3.0873e-07,291,1.4612e-07,0,0,0,0,0,0
296,3.0771e-07,296,1.4605e-07,0,0,0,0,0,0
301,3.0992e-07,301,1.4641e-07,0,0,0,0,0,0
306,3.1576e-07,306,1.4651e-07,0,0,0,0,0,0
311,3.1313e-07,311,1.4697e-07,0,0,0,0,0,0
316,3.1174e-07,316,1.4636e-07,0,0,0,0,0,0
321,3.0997e-07,321,1.4609e-07,0,0,0,0,0,0
326,3.0963e-07,326,1.4629e-07,0,0,0,0,0,0
331,3.0726e-07,331,1.4628e-07,0,0,0,0,0,0
336,3.1017e-07,336,1.4603e-07,0,0,0,0,0,0
341,3.1498e-07,341,1.4631e-07,0,0,0,0,0,0
346,3.1496e-07,346,1.4632e-07,0,0,0,0,0,0
351,3.0992e-07,351,1.4665e-07,0,0,0,0,0,0
356,3.1237e-07,356,1.4612e-07,0,0,0,0,0,0
361,3.1077e-07,361,1.464e-07,0,0,0,0,0,0
366,3.1985e-07,366,1.4634e-07,0,0,0,0,0,0
371,3.0837e-07,371,1.4625e-07,0,0,0,0,0,0
376,3.1738e-07,376,1.4633e-07,0,0,0,0,0,0
381,3.1095e-07,381,1.4669e-07,0,0,0,0,0,0
386,3.1e-07,386,1.4644e-07,0,0,0,0,0,0
391,3.0956e-07,391,1.4614e-07,0,0,0,0,0,0
396,3.0932e-07,396,1.4619e-07,0,0,0,0,0,0
401,3.0705e-07,401,1.4637e-07,0,0,0,0,0,0
406,3.0895e-07,406,1.4634e-07,0,0,0,0,0,0
411,3.0923e-07,411,1.4623e-07,0,0,0,0,0,0
416,3.0907e-07,416,1.4682e-07,0,0,0,0,0,0
421,3.1128e-07,421,1.4648e-07,0,0,0,0,0,0
426,3.1073e-07,426,1.4638e-07,0,0,0,0,0,0
431,3.1206e-07,431,1.4631e-07,0,0,0,0,0,0
436,3.1076e-07,436,1.4612e-07,0,0,0,0,0,0
441,3.0762e-07,441,1.4623e-07,0,0,0,0,0,0
446,3.1301e-07,446,1.4648e-07,0,0,0,0,0,0
451,3.0704e-07,451,1.4669e-07,0,0,0,0,0,0
456,3.0718e-07,456,1.4622e-07,0,0,0,0,0,0
461,3.0866e-07,461,1.4641e-07,0,0,0,0,0,0
466,3.0693e-07,466,1.4625e-07,0,0,0,0,0,0
471,3.1016e-07,471,1.4646e-07,0,0,0,0,0,0
476,3.1297e-07,476,1.464e-07,0,0,0,0,0,0
481,3.1244e-07,481,1.4626e-07,0,0,0,0,0,0
486,3.1107e-07,486,1.461e-07,0,0,0,0,0,0
491,3.0966e-07,491,1.4632e-07,0,0,0,0,0,0
496,3.1608e-07,496,1.46e-07,0,0,0,0,0,0
501,3.0925e-07,501,1.4589e-07,0,0,0,0,0,0

